ChemPile: A 250GB Diverse and Curated Dataset for Chemical Foundation Models

Foundation models have shown remarkable success across scientific domains, yet their impact in chemistry remains limited due to the absence of diverse, large-scale, high-quality datasets that reflect the field's multifaceted nature. We present the ChemPile, an open dataset containing over 75 billion tokens of curated chemical data, specifically built for training and evaluating general-purpose models in the chemical sciences. The dataset mirrors the human learning journey through chemistry -- from educational foundations to specialized expertise -- spanning multiple modalities and content types including structured data in diverse chemical representations (SMILES, SELFIES, IUPAC names, InChI, molecular renderings), scientific and educational text, executable code, and chemical images. ChemPile integrates foundational knowledge (textbooks, lecture notes), specialized expertise (scientific articles and language-interfaced data), visual understanding (molecular structures, diagrams), and advanced reasoning (problem-solving traces and code) -- mirroring how human chemists develop expertise through diverse learning materials and experiences. Constructed through hundreds of hours of expert curation, the ChemPile captures both foundational concepts and domain-specific complexity. We provide standardized training, validation, and test splits, enabling robust benchmarking. ChemPile is openly released via HuggingFace with a consistent API, permissive license, and detailed documentation. We hope the ChemPile will serve as a catalyst for chemical AI, enabling the development of the next generation of chemical foundation models.

==> croissant_files/BACE_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/BACE/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/BACE - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/BACE - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/BACE - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/BACE - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/BACE - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/BACE - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/BACE - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/BACE - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/BACE - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/BACE - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/BACE - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/pIC50",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "pIC50"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/BACE_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "BACE_inhibition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "BACE",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe BACE dataset provides quantitative pIC50 and qualitative (binary label) binding results for\na set of inhibitors of human beta-secretase 1 (BACE-1). All data are experimental values reported\nin scientific literature over the past decade, some with detailed crystal structures available.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Wu2018,\ndoi\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/BACE.",
  "alternateName": [
    "jablonkagroup/BACE"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/BACE"
}

==> croissant_files/BBBP_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/BBBP/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/BBBP - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/BBBP - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/BBBP - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/BBBP - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/BBBP - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/BBBP - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/BBBP - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/BBBP - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/p_np",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "p_np"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "BBBP",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe blood-brain barrier penetration (BBBP) dataset is designed for the\nmodeling and prediction of barrier permeability. As a membrane separating\ncirculating blood and brain extracellular fluid, the blood-brain barrier\nblocks most drugs, hormones, and neurotransmitters. Thus penetration of the\nbarrier forms a long-standing issue in the development of drugs targeting\nthe central nervous system. This dataset includes binary labels for over\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/BBBP.",
  "alternateName": [
    "jablonkagroup/BBBP"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/BBBP"
}

==> croissant_files/MUV_466_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_466/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_466 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_466 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_466 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_466 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_466 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_466 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-466",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-466"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_466",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_466 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_466.",
  "alternateName": [
    "jablonkagroup/MUV_466"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_466"
}

==> croissant_files/MUV_548_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_548/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_548 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_548 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_548 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_548 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_548 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_548 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-548",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-548"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_548",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_548 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_548.",
  "alternateName": [
    "jablonkagroup/MUV_548"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_548"
}

==> croissant_files/MUV_600_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_600/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_600 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_600 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_600 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_600 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_600 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_600 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-600",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-600"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_600",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_600 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_600.",
  "alternateName": [
    "jablonkagroup/MUV_600"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_600"
}

==> croissant_files/MUV_644_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_644/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_644 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_644 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_644 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_644 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_644 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_644 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-644",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-644"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_644",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_644 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_644.",
  "alternateName": [
    "jablonkagroup/MUV_644"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_644"
}

==> croissant_files/MUV_652_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_652/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_652 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_652 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_652 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_652 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_652 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_652 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-652",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-652"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_652",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_652 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_652.",
  "alternateName": [
    "jablonkagroup/MUV_652"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_652"
}

==> croissant_files/MUV_689_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_689/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_689 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_689 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_689 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_689 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_689 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_689 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-689",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-689"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_689",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_689 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_689.",
  "alternateName": [
    "jablonkagroup/MUV_689"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_689"
}

==> croissant_files/MUV_692_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_692/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_692 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_692 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_692 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_692 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_692 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_692 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-692",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-692"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_692",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_692 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_692.",
  "alternateName": [
    "jablonkagroup/MUV_692"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_692"
}

==> croissant_files/MUV_712_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_712/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_712 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_712 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_712 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_712 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_712 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_712 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-712",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-712"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_712",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_712 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_712.",
  "alternateName": [
    "jablonkagroup/MUV_712"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_712"
}

==> croissant_files/MUV_713_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_713/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_713 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_713 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_713 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_713 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_713 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_713 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-713",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-713"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_713",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_713 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_713.",
  "alternateName": [
    "jablonkagroup/MUV_713"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_713"
}

==> croissant_files/MUV_733_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_733/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_733 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_733 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_733 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_733 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_733 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_733 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-733",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-733"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_733",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_733 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_733.",
  "alternateName": [
    "jablonkagroup/MUV_733"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_733"
}

==> croissant_files/MUV_737_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_737/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_737 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_737 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_737 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_737 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_737 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_737 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-737",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-737"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_737",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_737 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_737.",
  "alternateName": [
    "jablonkagroup/MUV_737"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_737"
}

==> croissant_files/MUV_810_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_810/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_810 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_810 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_810 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_810 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_810 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_810 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-810",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-810"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_810",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_810 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_810.",
  "alternateName": [
    "jablonkagroup/MUV_810"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_810"
}

==> croissant_files/MUV_832_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_832/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_832 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_832 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_832 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_832 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_832 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_832 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-832",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-832"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_832",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_832 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_832.",
  "alternateName": [
    "jablonkagroup/MUV_832"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_832"
}

==> croissant_files/MUV_846_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_846/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_846 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_846 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_846 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_846 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_846 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_846 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-846",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-846"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_846",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_846 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_846.",
  "alternateName": [
    "jablonkagroup/MUV_846"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_846"
}

==> croissant_files/MUV_852_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_852/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_852 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_852 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_852 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_852 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_852 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_852 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-852",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-852"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_852",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_852 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_852.",
  "alternateName": [
    "jablonkagroup/MUV_852"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_852"
}

==> croissant_files/MUV_858_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_858/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_858 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_858 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_858 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_858 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_858 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_858 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-858",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-858"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_858",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_858 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_858.",
  "alternateName": [
    "jablonkagroup/MUV_858"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_858"
}

==> croissant_files/MUV_859_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_859/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_859 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_859 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_859 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_859 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_859 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_859 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-859",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-859"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_859",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_859 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_859.",
  "alternateName": [
    "jablonkagroup/MUV_859"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_859"
}

==> croissant_files/RedDB_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/RedDB/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/RedDB - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/RedDB - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/RedDB - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_11_splits/split_name"
      },
      "@id": "completion_11_splits",
      "name": "completion_11_splits",
      "description": "Splits for the completion_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_11_splits/split_name": "train"
        },
        {
          "completion_11_splits/split_name": "val"
        },
        {
          "completion_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_11",
      "description": "jablonkagroup/RedDB - 'completion_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/RedDB - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/RedDB - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/RedDB - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/RedDB - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/RedDB - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/RedDB - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/RedDB - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/RedDB - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/RedDB - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/RedDB - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/solubilityAqSolPred",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "solubilityAqSolPred"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/molecularSurface",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "molecularSurface"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/reactionFieldEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "reactionFieldEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/solventAccessSurface",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "solventAccessSurface"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cavityEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cavityEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gasEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gasEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gasHomo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gasHomo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gasLumo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gasLumo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/solutionEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "solutionEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/solutionHomo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "solutionHomo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/solutionLumo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "solutionLumo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/nuclearRepulsionEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "nuclearRepulsionEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/optGasEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "optGasEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/optGasHomo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "optGasHomo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/optGasLumo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "optGasLumo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "RedDB",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nRedDB: a computational database that contains 30861 molecules\nfrom two prominent classes of organic electroactive compounds, quinones and aza-aromatics,\nhas been presented. RedDB incorporates miscellaneous physicochemical property information\nof the compounds that can potentially be employed as battery performance descriptors.\nRedDBs development steps, including:\n(i) chemical library generation,\n(ii) molecular property prediction based\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/RedDB.",
  "alternateName": [
    "jablonkagroup/RedDB"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/RedDB"
}

==> croissant_files/SIDER_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/SIDER/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_15",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_15/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_16",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_16/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_17",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_17/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_18",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_18/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_19",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_19/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_20",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_20/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_21",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_21/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_22",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_22/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/SIDER - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/SIDER - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/SIDER - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_11_splits/split_name"
      },
      "@id": "completion_11_splits",
      "name": "completion_11_splits",
      "description": "Splits for the completion_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_11_splits/split_name": "train"
        },
        {
          "completion_11_splits/split_name": "val"
        },
        {
          "completion_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_11",
      "description": "jablonkagroup/SIDER - 'completion_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_12_splits/split_name"
      },
      "@id": "completion_12_splits",
      "name": "completion_12_splits",
      "description": "Splits for the completion_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_12_splits/split_name": "train"
        },
        {
          "completion_12_splits/split_name": "val"
        },
        {
          "completion_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_12",
      "description": "jablonkagroup/SIDER - 'completion_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_13_splits/split_name"
      },
      "@id": "completion_13_splits",
      "name": "completion_13_splits",
      "description": "Splits for the completion_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_13_splits/split_name": "train"
        },
        {
          "completion_13_splits/split_name": "val"
        },
        {
          "completion_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_13",
      "description": "jablonkagroup/SIDER - 'completion_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_14_splits/split_name"
      },
      "@id": "completion_14_splits",
      "name": "completion_14_splits",
      "description": "Splits for the completion_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_14_splits/split_name": "train"
        },
        {
          "completion_14_splits/split_name": "val"
        },
        {
          "completion_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_14",
      "description": "jablonkagroup/SIDER - 'completion_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_15_splits/split_name"
      },
      "@id": "completion_15_splits",
      "name": "completion_15_splits",
      "description": "Splits for the completion_15 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_15_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_15_splits/split_name": "train"
        },
        {
          "completion_15_splits/split_name": "val"
        },
        {
          "completion_15_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_15",
      "description": "jablonkagroup/SIDER - 'completion_15' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_15/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_15/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_15_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_16_splits/split_name"
      },
      "@id": "completion_16_splits",
      "name": "completion_16_splits",
      "description": "Splits for the completion_16 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_16_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_16_splits/split_name": "train"
        },
        {
          "completion_16_splits/split_name": "val"
        },
        {
          "completion_16_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_16",
      "description": "jablonkagroup/SIDER - 'completion_16' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_16/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_16/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_16_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_17_splits/split_name"
      },
      "@id": "completion_17_splits",
      "name": "completion_17_splits",
      "description": "Splits for the completion_17 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_17_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_17_splits/split_name": "train"
        },
        {
          "completion_17_splits/split_name": "val"
        },
        {
          "completion_17_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_17",
      "description": "jablonkagroup/SIDER - 'completion_17' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_17/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_17/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_17_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_18_splits/split_name"
      },
      "@id": "completion_18_splits",
      "name": "completion_18_splits",
      "description": "Splits for the completion_18 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_18_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_18_splits/split_name": "train"
        },
        {
          "completion_18_splits/split_name": "val"
        },
        {
          "completion_18_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_18",
      "description": "jablonkagroup/SIDER - 'completion_18' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_18/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_18"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_18/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_18_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_18/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_18"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_18/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_18"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_18/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_18"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_18/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_18"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_19_splits/split_name"
      },
      "@id": "completion_19_splits",
      "name": "completion_19_splits",
      "description": "Splits for the completion_19 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_19_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_19_splits/split_name": "train"
        },
        {
          "completion_19_splits/split_name": "val"
        },
        {
          "completion_19_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_19",
      "description": "jablonkagroup/SIDER - 'completion_19' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_19/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_19"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_19/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_19_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_19/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_19"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_19/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_19"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_19/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_19"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_19/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_19"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/SIDER - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_20_splits/split_name"
      },
      "@id": "completion_20_splits",
      "name": "completion_20_splits",
      "description": "Splits for the completion_20 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_20_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_20_splits/split_name": "train"
        },
        {
          "completion_20_splits/split_name": "val"
        },
        {
          "completion_20_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_20",
      "description": "jablonkagroup/SIDER - 'completion_20' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_20/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_20"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_20/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_20_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_20/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_20"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_20/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_20"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_20/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_20"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_20/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_20"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_21_splits/split_name"
      },
      "@id": "completion_21_splits",
      "name": "completion_21_splits",
      "description": "Splits for the completion_21 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_21_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_21_splits/split_name": "train"
        },
        {
          "completion_21_splits/split_name": "val"
        },
        {
          "completion_21_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_21",
      "description": "jablonkagroup/SIDER - 'completion_21' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_21/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_21"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_21/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_21_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_21/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_21"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_21/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_21"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_21/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_21"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_21/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_21"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_22_splits/split_name"
      },
      "@id": "completion_22_splits",
      "name": "completion_22_splits",
      "description": "Splits for the completion_22 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_22_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_22_splits/split_name": "train"
        },
        {
          "completion_22_splits/split_name": "val"
        },
        {
          "completion_22_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_22",
      "description": "jablonkagroup/SIDER - 'completion_22' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_22/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_22"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_22/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_22_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_22/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_22"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_22/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_22"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_22/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_22"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_22/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_22"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/SIDER - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/SIDER - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/SIDER - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/SIDER - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/SIDER - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/SIDER - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/SIDER - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/SIDER - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/hepatobiliary_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "hepatobiliary_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/metabolism_and_nutrition_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "metabolism_and_nutrition_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/eye_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "eye_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/musculoskeletal_and_connective_tissue_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "musculoskeletal_and_connective_tissue_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gastrointestinal_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gastrointestinal_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/immune_system_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "immune_system_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/reproductive_system_and_breast_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "reproductive_system_and_breast_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/neoplasms_benign_malignant_and_unspecified__incl_cysts_and_polyps_",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "neoplasms_benign_malignant_and_unspecified_(incl_cysts_and_polyps)"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/general_disorders_and_administration_site_conditions",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "general_disorders_and_administration_site_conditions"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/endocrine_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "endocrine_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/surgical_and_medical_procedures",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "surgical_and_medical_procedures"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/vascular_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "vascular_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/blood_and_lymphatic_system_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "blood_and_lymphatic_system_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/skin_and_subcutaneous_tissue_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "skin_and_subcutaneous_tissue_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/congenital_familial_and_genetic_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "congenital_familial_and_genetic_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/infections_and_infestations",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "infections_and_infestations"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/respiratory_thoracic_and_mediastinal_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "respiratory_thoracic_and_mediastinal_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/psychiatric_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "psychiatric_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/renal_and_urinary_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "renal_and_urinary_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/pregnancy_puerperium_and_perinatal_conditions",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "pregnancy_puerperium_and_perinatal_conditions"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/ear_and_labyrinth_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "ear_and_labyrinth_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cardiac_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cardiac_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/nervous_system_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "nervous_system_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "SIDER",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nDatabase of marketed drugs and adverse drug reactions (ADR), grouped into 23 system organ classes.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gkv1075,\nauthor = {Kuhn, Michael and Letunic, Ivica and Jensen, Lars Juhl and Bork, Peer},\ntitle = \"{The SIDER database of drugs and side effects}\",\njournal = {Nucleic Acids Research}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/SIDER.",
  "alternateName": [
    "jablonkagroup/SIDER"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/SIDER"
}

==> croissant_files/ames_mutagenicity_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ames_mutagenicity/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ames_mutagenicity - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ames_mutagenicity - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/ames_mutagenicity - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/ames_mutagenicity - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/ames_mutagenicity - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ames_mutagenicity - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/mutagenic",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "mutagenic"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ames_mutagenicity",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nMutagenicity means the ability of a drug to induce genetic alterations.\nDrugs that can cause damage to the DNA can result in cell death or other severe\nadverse effects. Nowadays, the most widely used assay for testing the mutagenicity\nof compounds is the Ames experiment which was invented by a professor named\nAmes. The Ames test is a short term bacterial reverse mutation assay detecting\na large number of compounds which can induce\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ames_mutagenicity.",
  "alternateName": [
    "jablonkagroup/ames_mutagenicity"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ames_mutagenicity"
}

==> croissant_files/bc5chem_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bc5chem/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bc5chem - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/bc5chem - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/bc5chem - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/bc5chem - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/bc5chem - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bc5chem - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/matched_words",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "matched_words"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bc5chem",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nBC5CHEM is a named entity recognition dataset for chemical mentions.\n\nCurated by:\nLicense: https://huggingface.co/datasets/bigbio/blurb/blob/main/LICENSE\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{gu2021domain,\n    title = {\n        Domain-specific language model pretraining for biomedical natural\n        language processing\n    },\n    author = {\n        Gu, Yu and Tinn, Robert and Cheng, Hao\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/bc5chem.",
  "alternateName": [
    "jablonkagroup/bc5chem"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bc5chem"
}

==> croissant_files/bc5disease_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bc5disease/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bc5disease - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/bc5disease - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/bc5disease - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/bc5disease - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/bc5disease - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bc5disease - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/matched_words",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "matched_words"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bc5disease",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nBC5Disease is a named entity recognition dataset for disease mentions.\n\nCurated by:\nLicense: https://huggingface.co/datasets/bigbio/blurb/blob/main/LICENSE\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{gu2021domain,\n    title = {\n        Domain-specific language model pretraining for biomedical natural\n        language processing\n    },\n    author = {\n        Gu, Yu and Tinn, Robert and Cheng, Hao\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/bc5disease.",
  "alternateName": [
    "jablonkagroup/bc5disease"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bc5disease"
}

==> croissant_files/bicerano_dataset_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bicerano_dataset/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_15",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_15/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_16",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_16/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_17",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_17/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/bicerano_dataset - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/bicerano_dataset - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/bicerano_dataset - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_11_splits/split_name"
      },
      "@id": "completion_11_splits",
      "name": "completion_11_splits",
      "description": "Splits for the completion_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_11_splits/split_name": "train"
        },
        {
          "completion_11_splits/split_name": "val"
        },
        {
          "completion_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_11",
      "description": "jablonkagroup/bicerano_dataset - 'completion_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_12_splits/split_name"
      },
      "@id": "completion_12_splits",
      "name": "completion_12_splits",
      "description": "Splits for the completion_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_12_splits/split_name": "train"
        },
        {
          "completion_12_splits/split_name": "val"
        },
        {
          "completion_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_12",
      "description": "jablonkagroup/bicerano_dataset - 'completion_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_13_splits/split_name"
      },
      "@id": "completion_13_splits",
      "name": "completion_13_splits",
      "description": "Splits for the completion_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_13_splits/split_name": "train"
        },
        {
          "completion_13_splits/split_name": "val"
        },
        {
          "completion_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_13",
      "description": "jablonkagroup/bicerano_dataset - 'completion_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_14_splits/split_name"
      },
      "@id": "completion_14_splits",
      "name": "completion_14_splits",
      "description": "Splits for the completion_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_14_splits/split_name": "train"
        },
        {
          "completion_14_splits/split_name": "val"
        },
        {
          "completion_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_14",
      "description": "jablonkagroup/bicerano_dataset - 'completion_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_15_splits/split_name"
      },
      "@id": "completion_15_splits",
      "name": "completion_15_splits",
      "description": "Splits for the completion_15 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_15_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_15_splits/split_name": "train"
        },
        {
          "completion_15_splits/split_name": "val"
        },
        {
          "completion_15_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_15",
      "description": "jablonkagroup/bicerano_dataset - 'completion_15' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_15/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_15/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_15_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_16_splits/split_name"
      },
      "@id": "completion_16_splits",
      "name": "completion_16_splits",
      "description": "Splits for the completion_16 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_16_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_16_splits/split_name": "train"
        },
        {
          "completion_16_splits/split_name": "val"
        },
        {
          "completion_16_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_16",
      "description": "jablonkagroup/bicerano_dataset - 'completion_16' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_16/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_16/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_16_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_17_splits/split_name"
      },
      "@id": "completion_17_splits",
      "name": "completion_17_splits",
      "description": "Splits for the completion_17 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_17_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_17_splits/split_name": "train"
        },
        {
          "completion_17_splits/split_name": "val"
        },
        {
          "completion_17_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_17",
      "description": "jablonkagroup/bicerano_dataset - 'completion_17' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_17/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_17/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_17_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/bicerano_dataset - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/bicerano_dataset - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/bicerano_dataset - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/bicerano_dataset - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/bicerano_dataset - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/bicerano_dataset - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/bicerano_dataset - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/bicerano_dataset - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bicerano_dataset - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/bicerano_dataset - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/bicerano_dataset - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/bicerano_dataset - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/bicerano_dataset - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bicerano_dataset - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/PSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "PSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Tg_exp",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Tg_exp"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Tg_calc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Tg_calc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Tg_calc_std",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Tg_calc_std"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rho_300K_exp",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rho_300K_exp"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rho_300K_calc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rho_300K_calc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rho_300K_calc_std",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rho_300K_calc_std"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/glass_CTE_calc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "glass_CTE_calc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/glass_CTE_calc_std",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "glass_CTE_calc_std"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rubber_CTE_calc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rubber_CTE_calc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rubber_CTE_calc_std",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rubber_CTE_calc_std"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bicerano_dataset",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThis paper outlines a MD simulation workflow based on GPU MD simulation and the refined optimized potentials for liquid simulation (OPLS) OPLS3e force field to calculate glass transition temperatures (Tgs) of 315 polymers for which Bicerano reported experimental values.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{afzal2021, author = {Afzal\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/bicerano_dataset.",
  "alternateName": [
    "jablonkagroup/bicerano_dataset"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bicerano_dataset"
}

==> croissant_files/bio_ner_10_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_10/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_10 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_10 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_10",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_10"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_10"
}

==> croissant_files/bio_ner_12_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_12/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_12 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_12 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_12",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_12"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_12"
}

==> croissant_files/bio_ner_13_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_13/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_13 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_13 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_13",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_13"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_13"
}

==> croissant_files/bio_ner_14_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_14/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_14 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_14 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_14",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_14"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_14"
}

==> croissant_files/bio_ner_16_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_16/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_16 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_16 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_16",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_16"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_16"
}

==> croissant_files/bio_ner_17_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_17/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_17 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_17 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_17",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_17"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_17"
}

==> croissant_files/bio_ner_18_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_18/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_18 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_18 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_18",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_18"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_18",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_18"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_18"
}

==> croissant_files/bio_ner_19_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_19/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_19 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_19 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_18",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_18"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_19",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_19"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_19",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_19"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_19"
}

==> croissant_files/bio_ner_20_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_20/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_20 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_20 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_18",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_18"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_19",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_19"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_20",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_20"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_20",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_20"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_20"
}

==> croissant_files/bio_ner_22_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_22/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_22 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_22 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_18",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_18"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_19",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_19"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_20",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_20"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_21",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_21"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_22",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_22"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_22",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_22"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_22"
}

==> croissant_files/bio_ner_23_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_23/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_23 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_23 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_18",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_18"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_19",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_19"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_20",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_20"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_21",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_21"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_22",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_22"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_23",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_23"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_23",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_23"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_23"
}

==> croissant_files/bio_ner_24_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_24/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_24 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_24 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_18",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_18"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_19",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_19"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_20",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_20"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_21",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_21"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_22",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_22"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_23",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_23"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_24",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_24"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_24",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_24"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_24"
}

==> croissant_files/bio_ner_2_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_2/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_2 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_2 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_2",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_2"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_2"
}

==> croissant_files/bio_ner_3_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_3/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_3 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_3 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_3",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_3"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_3"
}

==> croissant_files/bio_ner_5_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_5/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_5 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_5 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_5",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_5"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_5"
}

==> croissant_files/bio_ner_6_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_6/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_6 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_6 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_6",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_6"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_6"
}

==> croissant_files/bio_ner_7_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_7/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_7 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_7 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_7",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_7"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_7"
}

==> croissant_files/bio_ner_8_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_8/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_8 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_8 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_8",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_8"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_8"
}

==> croissant_files/bio_ner_9_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_9/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_9 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_9 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_9",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_9"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_9"
}

==> croissant_files/bio_ner_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner"
}

==> croissant_files/bioavailability_ma_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bioavailability_ma_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/bioavailable",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "bioavailable"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bioavailability_ma_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nOral bioavailability is defined as the rate and extent to which the\nactive ingredient or active moiety is absorbed from a drug product and becomes\navailable at the site of action.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Ma2008,\ndoi = {10.1016/j.jpba.2008.03.023},\nurl = {https://doi.org/10.1016/j.jpba.2008.03.023},\nyear = {2008},\nmonth =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/bioavailability_ma_et_al.",
  "alternateName": [
    "jablonkagroup/bioavailability_ma_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bioavailability_ma_et_al"
}

==> croissant_files/block_polymers_morphology_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/block_polymers_morphology/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/block_polymers_morphology - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/block_polymers_morphology - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/block_polymers_morphology - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/block_polymers_morphology - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/block_polymers_morphology - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/block_polymers_morphology - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/phase1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "phase1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/T",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "T"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/BigSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "BigSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Mn",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Mn"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Mw",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Mw"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/D",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "D"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "block_polymers_morphology",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nResults of experimental phase measurements of di-block copolymers.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\nNo citations provided\n",
  "alternateName": [
    "jablonkagroup/block_polymers_morphology"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/block_polymers_morphology"
}

==> croissant_files/blood_brain_barrier_martins_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/blood_brain_barrier_martins_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/penetrate_BBB",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "penetrate_BBB"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "blood_brain_barrier_martins_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nAs a membrane separating circulating blood and brain extracellular\nfluid, the blood-brain barrier (BBB) is the protection layer that blocks most\nforeign drugs. Thus the ability of a drug to penetrate the barrier to deliver\nto the site of action forms a crucial challenge in development of drugs for the\ncentral nervous system.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ncorresponding\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/blood_brain_barrier_martins_et_al.",
  "alternateName": [
    "jablonkagroup/blood_brain_barrier_martins_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/blood_brain_barrier_martins_et_al"
}

==> croissant_files/buchwald_hartwig_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/buchwald_hartwig/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/buchwald_hartwig - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/buchwald_hartwig - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/buchwald_hartwig - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/buchwald_hartwig - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/buchwald_hartwig - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/buchwald_hartwig - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/ligand",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "ligand"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/additive",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "additive"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/base",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "base"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/aryl_halide",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "aryl_halide"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/reaction_SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "reaction_SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/yield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "yield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educts",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educts"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/products",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "products"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/canonical_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "canonical_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/masked_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "masked_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/missing_component",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "missing_component"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educt_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educt_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/product_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "product_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "buchwald_hartwig",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHigh-throughput experimentation palladium-catalyzed Buchwald Hardwig\nC-N cross-coupling data set with yields.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\npublication with data processing\npreprocessing\ndataset\n\n\n\t\n\t\t\n\t\n\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{ahneman2018predicting,\ntitle={Predicting reaction performance in C--N cross-coupling using machine learning},\nauthor={Ahneman, Derek T and Estrada\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/buchwald_hartwig.",
  "alternateName": [
    "jablonkagroup/buchwald_hartwig"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/buchwald_hartwig"
}

==> croissant_files/caco2_wang_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/caco2_wang/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/caco2_wang - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/caco2_wang - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/caco2_wang - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/caco2_wang - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/caco2_wang - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/caco2_wang - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/caco2_wang - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/caco2_wang - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/caco2_wang - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/caco2_wang - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/caco2_wang - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/caco2_wang - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/caco2_wang - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/caco2_wang - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/caco2_wang - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/caco2_wang - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/caco2_wang - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/caco2_wang - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/caco2_wang - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/caco2_wang - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/permeability",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "permeability"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "caco2_wang",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe human colon epithelial cancer cell line, Caco-2,\nis used as an in vitro model to simulate the human intestinal tissue.\nThe experimental result on the rate of drug passing through\nthe Caco-2 cells can approximate the rate at which the drug permeates\nthrough the human intestinal tissue.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data set link\ncorresponding publication\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/caco2_wang.",
  "alternateName": [
    "jablonkagroup/caco2_wang"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/caco2_wang"
}

==> croissant_files/carcinogens_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/carcinogens/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/carcinogens - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/carcinogens - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/carcinogens - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/carcinogens - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/carcinogens - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/carcinogens - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/carcinogens - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/carcinogens - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/carcinogens - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/carcinogens - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/carcinogens - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/carcinogens - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/carcinogens - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/carcinogens - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/carcinogens - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/carcinogens - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/carcinogens - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/carcinogens - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/carcinogens - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/carcinogens - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/carcinogens - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/carcinogen",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "carcinogen"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "carcinogens",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nA carcinogen is any substance, radionuclide, or radiation that promotes\ncarcinogenesis, the formation of cancer. This may be due to the ability to damage\nthe genome or to the disruption of cellular metabolic processes.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Lagunin2009,\ndoi = {10.1002/qsar.200860192},\nurl =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/carcinogens.",
  "alternateName": [
    "jablonkagroup/carcinogens"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/carcinogens"
}

==> croissant_files/cav3_t-type_calcium_channels_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cav3_t-type_calcium_channels_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_cav3_t_type_calcium_channels",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_cav3_t_type_calcium_channels"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cav3_t-type_calcium_channels_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThis dataset was initially curated from HTS data at the PubChem database.\nThe curation process is documented in Butkiewicz et al.\nPrimary screening with AID 449739 identified inhibitors of Cav3 T-type calcium channels.\nFour follow-up screens were performed to confirm inhibitory effects on smaller sets of compounds\ninvolving AID 493021, AID 493022, AID 493023, and AID 493041.\nAID 489005 was performed as counter screen validating active\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cav3_t-type_calcium_channels_butkiewicz.",
  "alternateName": [
    "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cav3_t-type_calcium_channels_butkiewicz"
}

==> croissant_files/chebi_20_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/chebi_20/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/chebi_20 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/chebi_20 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/chebi_20 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/chebi_20 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/chebi_20 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/chebi_20 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/chebi_20 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/chebi_20 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/chebi_20 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/chebi_20 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/chebi_20 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/description",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "description"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "chebi_20",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nA dataset of pairs of natural language descriptions and SMILEs.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\nOriginal Text2Mol paper which introduced the chebi_20 dataset.\nText2Mol original data repository on GitHub.\nHugging Face dataset uploaded to the OpenBioML organisation.\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@inproceedings{edwards2021text2mol,\n            title={Text2Mol: Cross-Modal Molecule Retrieval with Natural\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/chebi_20.",
  "alternateName": [
    "jablonkagroup/chebi_20"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/chebi_20"
}

==> croissant_files/chembl_v29_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/chembl_v29/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/chembl_v29 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/dataset",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "dataset"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "chembl_v29",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nChEMBL is a manually curated database of bioactive molecules with drug-like properties.\nIt brings together chemical, bioactivity and genomic data\nto aid the translation of genomic information into effective new drugs.\n\nCurated by:\nLicense: CC BY-SA 3.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\nArticle about original dataset\nExemplary related article shown in tdc's website\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gky1075,\nauthor = {Mendez\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/chembl_v29.",
  "alternateName": [
    "jablonkagroup/chembl_v29"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/chembl_v29"
}

==> croissant_files/chemdner_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/chemdner/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/chemdner - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/chemdner - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/chemdner - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/chemdner - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/chemdner - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/chemdner - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/matched_words",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "matched_words"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "chemdner",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe CHEMDNER corpus comprises 10,000 PubMed abstracts, which have been meticulously annotated by expert chemistry literature curators according to task-specific guidelines, identifying a total of 84,355 mentions of chemical entities.    The CHEMDNER corpus is a collection of 10,000 PubMed abstracts that contain a total of 84,355 chemical entity mentions labeled manually by expert chemistry literature curators, following annotation\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/chemdner.",
  "alternateName": [
    "jablonkagroup/chemdner"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/chemdner"
}

==> croissant_files/choline_transporter_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/choline_transporter_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_choline_transporter",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_choline_transporter"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "choline_transporter_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThis dataset was originally curated from HTS data at\nthe PubChem database. The primary screen AID 488975 identified\ninhibitors of CHT. The counter screen AID 493221 was used as a\nvalidation screen to confirm the active compounds that inhibit CHT.\nAID504840 and AID588401 experiments were used as additional validation\nexperiments. The screen AID 493222 evaluated remaining active compounds\nfor non-specific activity in parental HEK293\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/choline_transporter_butkiewicz.",
  "alternateName": [
    "jablonkagroup/choline_transporter_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/choline_transporter_butkiewicz"
}

==> croissant_files/clearance_astrazeneca_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/clearance_astrazeneca/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/clearance_astrazeneca - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/clearance_astrazeneca - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/clearance_astrazeneca - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/clearance_astrazeneca - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/clearance_astrazeneca - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/clearance_astrazeneca - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/drug_clearance",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "drug_clearance"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "clearance_astrazeneca",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nDrug clearance is defined as the volume of plasma cleared of a drug\nover a specified time period and it measures the rate at which the active drug\nis removed from the body. This is a dataset curated from ChEMBL database containing\nexperimental results on intrinsic clearance, deposited from AstraZeneca. It\ncontains clearance measures from two experiments types, hepatocyte and microsomes.\n\nCurated by:\nLicense: CC BY 4.0\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/clearance_astrazeneca.",
  "alternateName": [
    "jablonkagroup/clearance_astrazeneca"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/clearance_astrazeneca"
}

==> croissant_files/clintox_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/clintox/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/clintox - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/clintox - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/clintox - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/clintox - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/clintox - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/clintox - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/clintox - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/clintox - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/clintox - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/clintox - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/clintox - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/clintox - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/clintox - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/clintox - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/clintox - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/clintox - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/clintox - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/clintox - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/clintox - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/clintox - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/clinical_toxicity",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "clinical_toxicity"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "clintox",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe ClinTox dataset includes drugs that have failed\nclinical trials for toxicity reasons and also drugs that are associated\nwith successful trials.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset\ncorresponding publication\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Gayvert2016,\ndoi = {10.1016/j.chembiol.2016.07.023},\nurl = {https://doi.org/10.1016/j.chembiol.2016.07.023},\nyear = {2016},\nmonth = oct,\npublisher =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/clintox.",
  "alternateName": [
    "jablonkagroup/clintox"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/clintox"
}

==> croissant_files/core_mof_no_topo_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/core_mof_no_topo/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/core_mof_no_topo - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_CO2_kH",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_CO2_kH"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_CO2_widomHOA",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_CO2_widomHOA"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_methane_kH",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_methane_kH"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_methane_widomHOA",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_methane_widomHOA"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_uptake_CO2_298.00_15000",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_uptake_CO2_298.00_15000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_uptake_CO2_298.00_1600000",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_uptake_CO2_298.00_1600000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_uptake_methane_298.00_580000",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_uptake_methane_298.00_580000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_uptake_methane_298.00_6500000",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_uptake_methane_298.00_6500000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.logKH_CO2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.logKH_CO2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.logKH_CH4",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.logKH_CH4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.CH4DC",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.CH4DC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.CH4HPSTP",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.CH4HPSTP"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.CH4LPSTP",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.CH4LPSTP"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smiles_linkers",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smiles_linkers"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smiles_nodes",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smiles_nodes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cif",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cif"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "core_mof_no_topo",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nCoRE MOF is a database of \"computationally ready\" crystal structures of metal-organic frameworks\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Jablonka_2023,\ndoi = {10.1021/acscentsci.2c01177},\nurl = {https://doi.org/10.1021%2Facscentsci.2c01177},\nyear = 2023,\nmonth = {mar},\npublisher = {American Chemical Society ({ACS})},\nvolume = {9},\nnumber = {4},\npages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/core_mof_no_topo.",
  "alternateName": [
    "jablonkagroup/core_mof_no_topo"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/core_mof_no_topo"
}

==> croissant_files/croissant_metadata_caption.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/chempile-caption/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "default/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "default_splits/split_name"
      },
      "@id": "default_splits",
      "name": "default_splits",
      "description": "Splits for the default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "default_splits/split_name": "train"
        },
        {
          "default_splits/split_name": "validation"
        },
        {
          "default_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "default",
      "description": "jablonkagroup/chempile-caption - 'default' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "default/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-default"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "default/image",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-default"
            },
            "extract": {
              "column": "image"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "chempile-caption",
  "description": "jablonkagroup/chempile-caption dataset hosted on Hugging Face and contributed by the HF Datasets community",
  "alternateName": [
    "jablonkagroup/chempile-caption"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "cc-by-nc-sa-4.0",
    "100K - 1M",
    "parquet",
    "Image",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "license": "https://choosealicense.com/licenses/cc-by-nc-sa-4.0/",
  "url": "https://huggingface.co/datasets/jablonkagroup/chempile-caption"
}

==> croissant_files/croissant_metadata_code.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/chempile-code/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-codeparrot_github-code-chemistry-python-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "codeparrot_github-code-chemistry-python-default/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-starcoder-chemistry-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "starcoder-chemistry-default/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "codeparrot_github-code-chemistry-python-default_splits/split_name"
      },
      "@id": "codeparrot_github-code-chemistry-python-default_splits",
      "name": "codeparrot_github-code-chemistry-python-default_splits",
      "description": "Splits for the codeparrot_github-code-chemistry-python-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "codeparrot_github-code-chemistry-python-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "codeparrot_github-code-chemistry-python-default_splits/split_name": "train"
        },
        {
          "codeparrot_github-code-chemistry-python-default_splits/split_name": "test"
        },
        {
          "codeparrot_github-code-chemistry-python-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "codeparrot_github-code-chemistry-python-default",
      "description": "jablonkagroup/chempile-code - 'codeparrot_github-code-chemistry-python-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "codeparrot_github-code-chemistry-python-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-codeparrot_github-code-chemistry-python-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "codeparrot_github\\-code\\-chemistry\\-python\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "codeparrot_github-code-chemistry-python-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "codeparrot_github-code-chemistry-python-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-codeparrot_github-code-chemistry-python-default"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "codeparrot_github-code-chemistry-python-default/repo_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-codeparrot_github-code-chemistry-python-default"
            },
            "extract": {
              "column": "repo_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "codeparrot_github-code-chemistry-python-default/path",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-codeparrot_github-code-chemistry-python-default"
            },
            "extract": {
              "column": "path"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "codeparrot_github-code-chemistry-python-default/language",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-codeparrot_github-code-chemistry-python-default"
            },
            "extract": {
              "column": "language"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "codeparrot_github-code-chemistry-python-default/license",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-codeparrot_github-code-chemistry-python-default"
            },
            "extract": {
              "column": "license"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "codeparrot_github-code-chemistry-python-default/size",
          "dataType": "cr:Int32",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-codeparrot_github-code-chemistry-python-default"
            },
            "extract": {
              "column": "size"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "codeparrot_github-code-chemistry-python-default/keyword",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-codeparrot_github-code-chemistry-python-default"
            },
            "extract": {
              "column": "keyword"
            }
          },
          "isArray": true,
          "arrayShape": "-1"
        },
        {
          "@type": "cr:Field",
          "@id": "codeparrot_github-code-chemistry-python-default/text_hash",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-codeparrot_github-code-chemistry-python-default"
            },
            "extract": {
              "column": "text_hash"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "starcoder-chemistry-default_splits/split_name"
      },
      "@id": "starcoder-chemistry-default_splits",
      "name": "starcoder-chemistry-default_splits",
      "description": "Splits for the starcoder-chemistry-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "starcoder-chemistry-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "starcoder-chemistry-default_splits/split_name": "train"
        },
        {
          "starcoder-chemistry-default_splits/split_name": "test"
        },
        {
          "starcoder-chemistry-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "starcoder-chemistry-default",
      "description": "jablonkagroup/chempile-code - 'starcoder-chemistry-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "starcoder-chemistry-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-starcoder-chemistry-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "starcoder\\-chemistry\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "starcoder-chemistry-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "starcoder-chemistry-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-starcoder-chemistry-default"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "starcoder-chemistry-default/repo_path",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-starcoder-chemistry-default"
            },
            "extract": {
              "column": "repo_path"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "starcoder-chemistry-default/keyword",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-starcoder-chemistry-default"
            },
            "extract": {
              "column": "keyword"
            }
          },
          "isArray": true,
          "arrayShape": "-1"
        },
        {
          "@type": "cr:Field",
          "@id": "starcoder-chemistry-default/text_hash",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-starcoder-chemistry-default"
            },
            "extract": {
              "column": "text_hash"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "chempile-code",
  "description": "jablonkagroup/chempile-code dataset hosted on Hugging Face and contributed by the HF Datasets community",
  "alternateName": [
    "jablonkagroup/chempile-code"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "apache-2.0",
    "1M - 10M",
    "parquet",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US",
    "code",
    "chemistry"
  ],
  "license": "https://choosealicense.com/licenses/apache-2.0/",
  "url": "https://huggingface.co/datasets/jablonkagroup/chempile-code"
}

==> croissant_files/croissant_metadata_education.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/chempile-education/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-LibreText_Chemistry-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "LibreText_Chemistry-default/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-mit-ocw-lecture-transcripts-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "mit-ocw-lecture-transcripts-default/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-us-olympiad-problems-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "us-olympiad-problems-default/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-youtube-transcripts-as-lectures-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "youtube-transcripts-as-lectures-default/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "LibreText_Chemistry-default_splits/split_name"
      },
      "@id": "LibreText_Chemistry-default_splits",
      "name": "LibreText_Chemistry-default_splits",
      "description": "Splits for the LibreText_Chemistry-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "LibreText_Chemistry-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "LibreText_Chemistry-default_splits/split_name": "train"
        },
        {
          "LibreText_Chemistry-default_splits/split_name": "test"
        },
        {
          "LibreText_Chemistry-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "LibreText_Chemistry-default",
      "description": "jablonkagroup/chempile-education - 'LibreText_Chemistry-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "LibreText_Chemistry-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-LibreText_Chemistry-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "LibreText_Chemistry\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "LibreText_Chemistry-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "LibreText_Chemistry-default/url",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-LibreText_Chemistry-default"
            },
            "extract": {
              "column": "url"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "LibreText_Chemistry-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-LibreText_Chemistry-default"
            },
            "extract": {
              "column": "text"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "mit-ocw-lecture-transcripts-default_splits/split_name"
      },
      "@id": "mit-ocw-lecture-transcripts-default_splits",
      "name": "mit-ocw-lecture-transcripts-default_splits",
      "description": "Splits for the mit-ocw-lecture-transcripts-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mit-ocw-lecture-transcripts-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "mit-ocw-lecture-transcripts-default_splits/split_name": "train"
        },
        {
          "mit-ocw-lecture-transcripts-default_splits/split_name": "test"
        },
        {
          "mit-ocw-lecture-transcripts-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "mit-ocw-lecture-transcripts-default",
      "description": "jablonkagroup/chempile-education - 'mit-ocw-lecture-transcripts-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mit-ocw-lecture-transcripts-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mit-ocw-lecture-transcripts-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "mit\\-ocw\\-lecture\\-transcripts\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "mit-ocw-lecture-transcripts-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mit-ocw-lecture-transcripts-default/course",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mit-ocw-lecture-transcripts-default"
            },
            "extract": {
              "column": "course"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mit-ocw-lecture-transcripts-default/course_download_link",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mit-ocw-lecture-transcripts-default"
            },
            "extract": {
              "column": "course_download_link"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mit-ocw-lecture-transcripts-default/topic",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mit-ocw-lecture-transcripts-default"
            },
            "extract": {
              "column": "topic"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mit-ocw-lecture-transcripts-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mit-ocw-lecture-transcripts-default"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mit-ocw-lecture-transcripts-default/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mit-ocw-lecture-transcripts-default"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "us-olympiad-problems-default_splits/split_name"
      },
      "@id": "us-olympiad-problems-default_splits",
      "name": "us-olympiad-problems-default_splits",
      "description": "Splits for the us-olympiad-problems-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "us-olympiad-problems-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "us-olympiad-problems-default_splits/split_name": "train"
        },
        {
          "us-olympiad-problems-default_splits/split_name": "test"
        },
        {
          "us-olympiad-problems-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "us-olympiad-problems-default",
      "description": "jablonkagroup/chempile-education - 'us-olympiad-problems-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "us-olympiad-problems-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-us-olympiad-problems-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "us\\-olympiad\\-problems\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "us-olympiad-problems-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "us-olympiad-problems-default/solution",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-us-olympiad-problems-default"
            },
            "extract": {
              "column": "solution"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "us-olympiad-problems-default/problem_statement",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-us-olympiad-problems-default"
            },
            "extract": {
              "column": "problem_statement"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "us-olympiad-problems-default/options",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-us-olympiad-problems-default"
            },
            "extract": {
              "column": "options"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "us-olympiad-problems-default/metadata",
          "subField": [
            {
              "@type": "cr:Field",
              "@id": "us-olympiad-problems-default/metadata/country",
              "dataType": "sc:Text",
              "source": {
                "fileSet": {
                  "@id": "parquet-files-for-config-us-olympiad-problems-default"
                },
                "extract": {
                  "column": "metadata"
                },
                "transform": {
                  "jsonPath": "country"
                }
              }
            },
            {
              "@type": "cr:Field",
              "@id": "us-olympiad-problems-default/metadata/difficulty",
              "dataType": "sc:Text",
              "source": {
                "fileSet": {
                  "@id": "parquet-files-for-config-us-olympiad-problems-default"
                },
                "extract": {
                  "column": "metadata"
                },
                "transform": {
                  "jsonPath": "difficulty"
                }
              }
            },
            {
              "@type": "cr:Field",
              "@id": "us-olympiad-problems-default/metadata/is_image_present",
              "dataType": "sc:Boolean",
              "source": {
                "fileSet": {
                  "@id": "parquet-files-for-config-us-olympiad-problems-default"
                },
                "extract": {
                  "column": "metadata"
                },
                "transform": {
                  "jsonPath": "is_image_present"
                }
              }
            },
            {
              "@type": "cr:Field",
              "@id": "us-olympiad-problems-default/metadata/learning_objectives",
              "dataType": "sc:Text",
              "source": {
                "fileSet": {
                  "@id": "parquet-files-for-config-us-olympiad-problems-default"
                },
                "extract": {
                  "column": "metadata"
                }
              },
              "isArray": true,
              "arrayShape": "-1"
            },
            {
              "@type": "cr:Field",
              "@id": "us-olympiad-problems-default/metadata/question_nr",
              "dataType": "cr:Int64",
              "source": {
                "fileSet": {
                  "@id": "parquet-files-for-config-us-olympiad-problems-default"
                },
                "extract": {
                  "column": "metadata"
                },
                "transform": {
                  "jsonPath": "question_nr"
                }
              }
            },
            {
              "@type": "cr:Field",
              "@id": "us-olympiad-problems-default/metadata/year",
              "dataType": "cr:Int64",
              "source": {
                "fileSet": {
                  "@id": "parquet-files-for-config-us-olympiad-problems-default"
                },
                "extract": {
                  "column": "metadata"
                },
                "transform": {
                  "jsonPath": "year"
                }
              }
            }
          ]
        },
        {
          "@type": "cr:Field",
          "@id": "us-olympiad-problems-default/correct_answer",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-us-olympiad-problems-default"
            },
            "extract": {
              "column": "correct_answer"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "us-olympiad-problems-default/filter",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-us-olympiad-problems-default"
            },
            "extract": {
              "column": "filter"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "us-olympiad-problems-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-us-olympiad-problems-default"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "us-olympiad-problems-default/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-us-olympiad-problems-default"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "youtube-transcripts-as-lectures-default_splits/split_name"
      },
      "@id": "youtube-transcripts-as-lectures-default_splits",
      "name": "youtube-transcripts-as-lectures-default_splits",
      "description": "Splits for the youtube-transcripts-as-lectures-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "youtube-transcripts-as-lectures-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "youtube-transcripts-as-lectures-default_splits/split_name": "train"
        },
        {
          "youtube-transcripts-as-lectures-default_splits/split_name": "test"
        },
        {
          "youtube-transcripts-as-lectures-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "youtube-transcripts-as-lectures-default",
      "description": "jablonkagroup/chempile-education - 'youtube-transcripts-as-lectures-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "youtube-transcripts-as-lectures-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-youtube-transcripts-as-lectures-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "youtube\\-transcripts\\-as\\-lectures\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "youtube-transcripts-as-lectures-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "youtube-transcripts-as-lectures-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-youtube-transcripts-as-lectures-default"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "youtube-transcripts-as-lectures-default/id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-youtube-transcripts-as-lectures-default"
            },
            "extract": {
              "column": "id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "youtube-transcripts-as-lectures-default/title",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-youtube-transcripts-as-lectures-default"
            },
            "extract": {
              "column": "title"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "youtube-transcripts-as-lectures-default/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-youtube-transcripts-as-lectures-default"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "chempile-education",
  "description": "jablonkagroup/chempile-education dataset hosted on Hugging Face and contributed by the HF Datasets community",
  "alternateName": [
    "jablonkagroup/chempile-education"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "English",
    "cc-by-nc-sa-4.0",
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US",
    "chemistry"
  ],
  "license": "https://choosealicense.com/licenses/cc-by-nc-sa-4.0/",
  "url": "https://huggingface.co/datasets/jablonkagroup/chempile-education"
}

==> croissant_files/croissant_metadata_mlift.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/chempile-mlift/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-BACE-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "BACE-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-BBBP-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "BBBP-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_466-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_466-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_548-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_548-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_600-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_600-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_644-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_644-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_652-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_652-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_689-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_689-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_692-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_692-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_712-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_712-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_713-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_713-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_733-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_733-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_737-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_737-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_810-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_810-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_832-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_832-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_846-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_846-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_852-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_852-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_858-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_858-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-MUV_859-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "MUV_859-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-RedDB-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "RedDB-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-SIDER-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "SIDER-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-ames_mutagenicity-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "ames_mutagenicity-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-aminoacids-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "aminoacids-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "bioavailability_ma_et_al-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "blood_brain_barrier_martins_et_al-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-caco2_wang-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "caco2_wang-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-carcinogens-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "carcinogens-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "cav3_t-type_calcium_channels_butkiewicz-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-chebi_20-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "chebi_20-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-chembl_v29-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "chembl_v29-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "clearance_astrazeneca-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-clintox-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "clintox-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "cyp2c9_substrate_carbonmangels-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "cyp2d6_substrate_carbonmangels-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "cyp3a4_substrate_carbonmangels-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "drug_induced_liver_injury-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "drugchat_liang_zhang_et_al-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-flashpoint-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "flashpoint-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-freesolv-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "freesolv-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-half_life_obach-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "half_life_obach-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-herg_blockers-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "herg_blockers-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "herg_central_at_10uM-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "herg_central_at_1uM-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-herg_central_inhib-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "herg_central_inhib-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-herg_karim_et_al-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "herg_karim_et_al-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-hiv-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "hiv-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "human_intestinal_absorption-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-ld50_catmos-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "ld50_catmos-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-ld50_zhu-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "ld50_zhu-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-lipophilicity-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "lipophilicity-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-mol2svg-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "mol2svg-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-mona-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "mona-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-moses-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "moses-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "nr_ahr_tox21-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "nr_ar_lbd_tox21-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-nr_ar_tox21-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "nr_ar_tox21-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "nr_aromatase_tox21-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "nr_er_lbd_tox21-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-nr_er_tox21-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "nr_er_tox21-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "nr_ppar_gamma_tox21-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-opv-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "opv-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "orexin1_receptor_butkiewicz-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-pampa_ncats-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "pampa_ncats-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-qm8-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "qm8-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-qm9-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "qm9-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "rdkit_features-multimodal-chunk-1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "rdkit_features-multimodal-chunk-2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "rdkit_features-multimodal-chunk-3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "sarscov2_3clpro_diamond-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "sarscov2_vitro_touret-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "serine_threonine_kinase_33_butkiewicz-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "sigma_aldrich_safety_data-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-skin_reaction-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "skin_reaction-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-smiles_to_3d-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "smiles_to_3d-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "solubility_aqsoldb-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-sr_are_tox21-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "sr_are_tox21-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "sr_atad5_tox21-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-sr_hse_tox21-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "sr_hse_tox21-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "sr_mmp_tox21-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-sr_p53_tox21-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "sr_p53_tox21-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-thermosol-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "thermosol-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-uniprot_binding_single-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "uniprot_binding_single-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "uniprot_binding_sites_multiple-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-zinc-multimodal",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "zinc-multimodal/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "BACE-multimodal_splits/split_name"
      },
      "@id": "BACE-multimodal_splits",
      "name": "BACE-multimodal_splits",
      "description": "Splits for the BACE-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "BACE-multimodal_splits/split_name": "train"
        },
        {
          "BACE-multimodal_splits/split_name": "validation"
        },
        {
          "BACE-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "BACE-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'BACE-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BACE-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "BACE\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "BACE-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BACE-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BACE-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BACE-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BACE-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BACE-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BACE-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BACE-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BACE-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BACE-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal/pIC50",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BACE-multimodal"
            },
            "extract": {
              "column": "pIC50"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BACE-multimodal/BACE_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BACE-multimodal"
            },
            "extract": {
              "column": "BACE_inhibition"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "BBBP-multimodal_splits/split_name"
      },
      "@id": "BBBP-multimodal_splits",
      "name": "BBBP-multimodal_splits",
      "description": "Splits for the BBBP-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "BBBP-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "BBBP-multimodal_splits/split_name": "test"
        },
        {
          "BBBP-multimodal_splits/split_name": "train"
        },
        {
          "BBBP-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "BBBP-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'BBBP-multimodal' subset\n\nAdditional information:\n- 3 splits: test, train, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "BBBP-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BBBP-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "BBBP\\-multimodal/(?:partial-)?(test|train|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "BBBP-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BBBP-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BBBP-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BBBP-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BBBP-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BBBP-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BBBP-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BBBP-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BBBP-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BBBP-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BBBP-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BBBP-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BBBP-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BBBP-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BBBP-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BBBP-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BBBP-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BBBP-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BBBP-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "BBBP-multimodal/p_np",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-BBBP-multimodal"
            },
            "extract": {
              "column": "p_np"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_466-multimodal_splits/split_name"
      },
      "@id": "MUV_466-multimodal_splits",
      "name": "MUV_466-multimodal_splits",
      "description": "Splits for the MUV_466-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_466-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_466-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_466-multimodal_splits/split_name": "test"
        },
        {
          "MUV_466-multimodal_splits/split_name": "train"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_466-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_466-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, test, train",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_466-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_466-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_466\\-multimodal/(?:partial-)?(validation|test|train)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_466-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_466-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_466-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_466-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_466-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_466-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_466-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_466-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_466-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_466-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_466-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_466-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_466-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_466-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_466-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_466-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_466-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_466-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_466-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_466-multimodal/MUV-466",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_466-multimodal"
            },
            "extract": {
              "column": "MUV-466"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_548-multimodal_splits/split_name"
      },
      "@id": "MUV_548-multimodal_splits",
      "name": "MUV_548-multimodal_splits",
      "description": "Splits for the MUV_548-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_548-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_548-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_548-multimodal_splits/split_name": "train"
        },
        {
          "MUV_548-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_548-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_548-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, train, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_548-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_548-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_548\\-multimodal/(?:partial-)?(validation|train|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_548-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_548-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_548-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_548-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_548-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_548-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_548-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_548-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_548-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_548-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_548-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_548-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_548-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_548-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_548-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_548-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_548-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_548-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_548-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_548-multimodal/MUV-548",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_548-multimodal"
            },
            "extract": {
              "column": "MUV-548"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_600-multimodal_splits/split_name"
      },
      "@id": "MUV_600-multimodal_splits",
      "name": "MUV_600-multimodal_splits",
      "description": "Splits for the MUV_600-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_600-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_600-multimodal_splits/split_name": "train"
        },
        {
          "MUV_600-multimodal_splits/split_name": "test"
        },
        {
          "MUV_600-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_600-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_600-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_600-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_600-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_600\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_600-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_600-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_600-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_600-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_600-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_600-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_600-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_600-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_600-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_600-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_600-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_600-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_600-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_600-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_600-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_600-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_600-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_600-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_600-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_600-multimodal/MUV-600",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_600-multimodal"
            },
            "extract": {
              "column": "MUV-600"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_644-multimodal_splits/split_name"
      },
      "@id": "MUV_644-multimodal_splits",
      "name": "MUV_644-multimodal_splits",
      "description": "Splits for the MUV_644-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_644-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_644-multimodal_splits/split_name": "train"
        },
        {
          "MUV_644-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_644-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_644-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_644-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_644-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_644-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_644\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_644-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_644-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_644-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_644-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_644-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_644-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_644-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_644-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_644-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_644-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_644-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_644-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_644-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_644-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_644-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_644-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_644-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_644-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_644-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_644-multimodal/MUV-644",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_644-multimodal"
            },
            "extract": {
              "column": "MUV-644"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_652-multimodal_splits/split_name"
      },
      "@id": "MUV_652-multimodal_splits",
      "name": "MUV_652-multimodal_splits",
      "description": "Splits for the MUV_652-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_652-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_652-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_652-multimodal_splits/split_name": "test"
        },
        {
          "MUV_652-multimodal_splits/split_name": "train"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_652-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_652-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, test, train",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_652-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_652-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_652\\-multimodal/(?:partial-)?(validation|test|train)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_652-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_652-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_652-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_652-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_652-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_652-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_652-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_652-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_652-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_652-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_652-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_652-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_652-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_652-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_652-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_652-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_652-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_652-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_652-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_652-multimodal/MUV-652",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_652-multimodal"
            },
            "extract": {
              "column": "MUV-652"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_689-multimodal_splits/split_name"
      },
      "@id": "MUV_689-multimodal_splits",
      "name": "MUV_689-multimodal_splits",
      "description": "Splits for the MUV_689-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_689-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_689-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_689-multimodal_splits/split_name": "train"
        },
        {
          "MUV_689-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_689-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_689-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, train, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_689-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_689-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_689\\-multimodal/(?:partial-)?(validation|train|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_689-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_689-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_689-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_689-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_689-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_689-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_689-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_689-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_689-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_689-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_689-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_689-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_689-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_689-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_689-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_689-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_689-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_689-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_689-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_689-multimodal/MUV-689",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_689-multimodal"
            },
            "extract": {
              "column": "MUV-689"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_692-multimodal_splits/split_name"
      },
      "@id": "MUV_692-multimodal_splits",
      "name": "MUV_692-multimodal_splits",
      "description": "Splits for the MUV_692-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_692-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_692-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_692-multimodal_splits/split_name": "test"
        },
        {
          "MUV_692-multimodal_splits/split_name": "train"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_692-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_692-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, test, train",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_692-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_692-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_692\\-multimodal/(?:partial-)?(validation|test|train)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_692-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_692-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_692-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_692-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_692-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_692-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_692-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_692-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_692-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_692-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_692-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_692-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_692-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_692-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_692-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_692-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_692-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_692-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_692-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_692-multimodal/MUV-692",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_692-multimodal"
            },
            "extract": {
              "column": "MUV-692"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_712-multimodal_splits/split_name"
      },
      "@id": "MUV_712-multimodal_splits",
      "name": "MUV_712-multimodal_splits",
      "description": "Splits for the MUV_712-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_712-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_712-multimodal_splits/split_name": "train"
        },
        {
          "MUV_712-multimodal_splits/split_name": "test"
        },
        {
          "MUV_712-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_712-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_712-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_712-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_712-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_712\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_712-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_712-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_712-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_712-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_712-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_712-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_712-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_712-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_712-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_712-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_712-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_712-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_712-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_712-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_712-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_712-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_712-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_712-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_712-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_712-multimodal/MUV-712",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_712-multimodal"
            },
            "extract": {
              "column": "MUV-712"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_713-multimodal_splits/split_name"
      },
      "@id": "MUV_713-multimodal_splits",
      "name": "MUV_713-multimodal_splits",
      "description": "Splits for the MUV_713-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_713-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_713-multimodal_splits/split_name": "train"
        },
        {
          "MUV_713-multimodal_splits/split_name": "test"
        },
        {
          "MUV_713-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_713-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_713-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_713-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_713-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_713\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_713-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_713-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_713-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_713-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_713-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_713-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_713-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_713-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_713-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_713-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_713-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_713-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_713-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_713-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_713-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_713-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_713-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_713-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_713-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_713-multimodal/MUV-713",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_713-multimodal"
            },
            "extract": {
              "column": "MUV-713"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_733-multimodal_splits/split_name"
      },
      "@id": "MUV_733-multimodal_splits",
      "name": "MUV_733-multimodal_splits",
      "description": "Splits for the MUV_733-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_733-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_733-multimodal_splits/split_name": "train"
        },
        {
          "MUV_733-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_733-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_733-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_733-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_733-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_733-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_733\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_733-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_733-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_733-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_733-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_733-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_733-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_733-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_733-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_733-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_733-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_733-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_733-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_733-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_733-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_733-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_733-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_733-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_733-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_733-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_733-multimodal/MUV-733",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_733-multimodal"
            },
            "extract": {
              "column": "MUV-733"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_737-multimodal_splits/split_name"
      },
      "@id": "MUV_737-multimodal_splits",
      "name": "MUV_737-multimodal_splits",
      "description": "Splits for the MUV_737-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_737-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_737-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_737-multimodal_splits/split_name": "train"
        },
        {
          "MUV_737-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_737-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_737-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, train, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_737-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_737-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_737\\-multimodal/(?:partial-)?(validation|train|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_737-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_737-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_737-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_737-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_737-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_737-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_737-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_737-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_737-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_737-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_737-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_737-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_737-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_737-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_737-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_737-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_737-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_737-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_737-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_737-multimodal/MUV-737",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_737-multimodal"
            },
            "extract": {
              "column": "MUV-737"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_810-multimodal_splits/split_name"
      },
      "@id": "MUV_810-multimodal_splits",
      "name": "MUV_810-multimodal_splits",
      "description": "Splits for the MUV_810-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_810-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_810-multimodal_splits/split_name": "train"
        },
        {
          "MUV_810-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_810-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_810-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_810-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_810-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_810-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_810\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_810-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_810-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_810-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_810-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_810-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_810-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_810-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_810-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_810-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_810-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_810-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_810-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_810-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_810-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_810-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_810-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_810-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_810-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_810-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_810-multimodal/MUV-810",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_810-multimodal"
            },
            "extract": {
              "column": "MUV-810"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_832-multimodal_splits/split_name"
      },
      "@id": "MUV_832-multimodal_splits",
      "name": "MUV_832-multimodal_splits",
      "description": "Splits for the MUV_832-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_832-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_832-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_832-multimodal_splits/split_name": "train"
        },
        {
          "MUV_832-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_832-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_832-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, train, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_832-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_832-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_832\\-multimodal/(?:partial-)?(validation|train|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_832-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_832-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_832-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_832-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_832-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_832-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_832-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_832-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_832-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_832-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_832-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_832-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_832-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_832-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_832-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_832-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_832-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_832-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_832-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_832-multimodal/MUV-832",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_832-multimodal"
            },
            "extract": {
              "column": "MUV-832"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_846-multimodal_splits/split_name"
      },
      "@id": "MUV_846-multimodal_splits",
      "name": "MUV_846-multimodal_splits",
      "description": "Splits for the MUV_846-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_846-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_846-multimodal_splits/split_name": "train"
        },
        {
          "MUV_846-multimodal_splits/split_name": "test"
        },
        {
          "MUV_846-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_846-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_846-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_846-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_846-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_846\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_846-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_846-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_846-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_846-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_846-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_846-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_846-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_846-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_846-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_846-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_846-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_846-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_846-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_846-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_846-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_846-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_846-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_846-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_846-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_846-multimodal/MUV-846",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_846-multimodal"
            },
            "extract": {
              "column": "MUV-846"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_852-multimodal_splits/split_name"
      },
      "@id": "MUV_852-multimodal_splits",
      "name": "MUV_852-multimodal_splits",
      "description": "Splits for the MUV_852-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_852-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_852-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_852-multimodal_splits/split_name": "train"
        },
        {
          "MUV_852-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_852-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_852-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, train, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_852-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_852-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_852\\-multimodal/(?:partial-)?(validation|train|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_852-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_852-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_852-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_852-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_852-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_852-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_852-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_852-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_852-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_852-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_852-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_852-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_852-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_852-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_852-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_852-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_852-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_852-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_852-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_852-multimodal/MUV-852",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_852-multimodal"
            },
            "extract": {
              "column": "MUV-852"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_858-multimodal_splits/split_name"
      },
      "@id": "MUV_858-multimodal_splits",
      "name": "MUV_858-multimodal_splits",
      "description": "Splits for the MUV_858-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_858-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_858-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_858-multimodal_splits/split_name": "train"
        },
        {
          "MUV_858-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_858-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_858-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, train, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_858-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_858-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_858\\-multimodal/(?:partial-)?(validation|train|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_858-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_858-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_858-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_858-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_858-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_858-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_858-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_858-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_858-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_858-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_858-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_858-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_858-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_858-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_858-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_858-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_858-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_858-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_858-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_858-multimodal/MUV-858",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_858-multimodal"
            },
            "extract": {
              "column": "MUV-858"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "MUV_859-multimodal_splits/split_name"
      },
      "@id": "MUV_859-multimodal_splits",
      "name": "MUV_859-multimodal_splits",
      "description": "Splits for the MUV_859-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_859-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "MUV_859-multimodal_splits/split_name": "validation"
        },
        {
          "MUV_859-multimodal_splits/split_name": "train"
        },
        {
          "MUV_859-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "MUV_859-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'MUV_859-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, train, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "MUV_859-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_859-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "MUV_859\\-multimodal/(?:partial-)?(validation|train|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "MUV_859-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_859-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_859-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_859-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_859-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_859-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_859-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_859-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_859-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_859-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_859-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_859-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_859-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_859-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_859-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_859-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_859-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_859-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_859-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "MUV_859-multimodal/MUV-859",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-MUV_859-multimodal"
            },
            "extract": {
              "column": "MUV-859"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "RedDB-multimodal_splits/split_name"
      },
      "@id": "RedDB-multimodal_splits",
      "name": "RedDB-multimodal_splits",
      "description": "Splits for the RedDB-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "RedDB-multimodal_splits/split_name": "train"
        },
        {
          "RedDB-multimodal_splits/split_name": "validation"
        },
        {
          "RedDB-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "RedDB-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'RedDB-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "RedDB\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "RedDB-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/solubilityAqSolPred",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "solubilityAqSolPred"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/molecularSurface",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "molecularSurface"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/reactionFieldEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "reactionFieldEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/solventAccessSurface",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "solventAccessSurface"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/cavityEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "cavityEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/gasEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "gasEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/gasHomo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "gasHomo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/gasLumo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "gasLumo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/solutionEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "solutionEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/solutionHomo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "solutionHomo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/solutionLumo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "solutionLumo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/nuclearRepulsionEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "nuclearRepulsionEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/optGasEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "optGasEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/optGasHomo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "optGasHomo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "RedDB-multimodal/optGasLumo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-RedDB-multimodal"
            },
            "extract": {
              "column": "optGasLumo"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "SIDER-multimodal_splits/split_name"
      },
      "@id": "SIDER-multimodal_splits",
      "name": "SIDER-multimodal_splits",
      "description": "Splits for the SIDER-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "SIDER-multimodal_splits/split_name": "train"
        },
        {
          "SIDER-multimodal_splits/split_name": "test"
        },
        {
          "SIDER-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "SIDER-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'SIDER-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "SIDER\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "SIDER-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/hepatobiliary_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "hepatobiliary_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/metabolism_and_nutrition_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "metabolism_and_nutrition_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/eye_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "eye_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/musculoskeletal_and_connective_tissue_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "musculoskeletal_and_connective_tissue_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/gastrointestinal_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "gastrointestinal_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/immune_system_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "immune_system_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/reproductive_system_and_breast_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "reproductive_system_and_breast_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/neoplasms_benign_malignant_and_unspecified__incl_cysts_and_polyps_",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "neoplasms_benign_malignant_and_unspecified_(incl_cysts_and_polyps)"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/general_disorders_and_administration_site_conditions",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "general_disorders_and_administration_site_conditions"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/endocrine_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "endocrine_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/surgical_and_medical_procedures",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "surgical_and_medical_procedures"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/vascular_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "vascular_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/blood_and_lymphatic_system_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "blood_and_lymphatic_system_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/skin_and_subcutaneous_tissue_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "skin_and_subcutaneous_tissue_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/congenital_familial_and_genetic_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "congenital_familial_and_genetic_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/infections_and_infestations",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "infections_and_infestations"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/respiratory_thoracic_and_mediastinal_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "respiratory_thoracic_and_mediastinal_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/psychiatric_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "psychiatric_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/renal_and_urinary_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "renal_and_urinary_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/pregnancy_puerperium_and_perinatal_conditions",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "pregnancy_puerperium_and_perinatal_conditions"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/ear_and_labyrinth_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "ear_and_labyrinth_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/cardiac_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "cardiac_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "SIDER-multimodal/nervous_system_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-SIDER-multimodal"
            },
            "extract": {
              "column": "nervous_system_disorders"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "ames_mutagenicity-multimodal_splits/split_name"
      },
      "@id": "ames_mutagenicity-multimodal_splits",
      "name": "ames_mutagenicity-multimodal_splits",
      "description": "Splits for the ames_mutagenicity-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "ames_mutagenicity-multimodal_splits/split_name": "train"
        },
        {
          "ames_mutagenicity-multimodal_splits/split_name": "validation"
        },
        {
          "ames_mutagenicity-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "ames_mutagenicity-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'ames_mutagenicity-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ames_mutagenicity-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "ames_mutagenicity\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "ames_mutagenicity-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ames_mutagenicity-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ames_mutagenicity-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ames_mutagenicity-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ames_mutagenicity-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ames_mutagenicity-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ames_mutagenicity-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ames_mutagenicity-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ames_mutagenicity-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ames_mutagenicity-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ames_mutagenicity-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ames_mutagenicity-multimodal/mutagenic",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ames_mutagenicity-multimodal"
            },
            "extract": {
              "column": "mutagenic"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "aminoacids-multimodal_splits/split_name"
      },
      "@id": "aminoacids-multimodal_splits",
      "name": "aminoacids-multimodal_splits",
      "description": "Splits for the aminoacids-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "aminoacids-multimodal_splits/split_name": "train"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "aminoacids-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'aminoacids-multimodal' subset",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "aminoacids\\-multimodal/(?:partial-)?(train)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "aminoacids-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/aminoacid_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "aminoacid_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/three_letter_code",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "three_letter_code"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/one_letter_code",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "one_letter_code"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "aminoacids-multimodal/type",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-aminoacids-multimodal"
            },
            "extract": {
              "column": "type"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "bioavailability_ma_et_al-multimodal_splits/split_name"
      },
      "@id": "bioavailability_ma_et_al-multimodal_splits",
      "name": "bioavailability_ma_et_al-multimodal_splits",
      "description": "Splits for the bioavailability_ma_et_al-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "bioavailability_ma_et_al-multimodal_splits/split_name": "train"
        },
        {
          "bioavailability_ma_et_al-multimodal_splits/split_name": "test"
        },
        {
          "bioavailability_ma_et_al-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "bioavailability_ma_et_al-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'bioavailability_ma_et_al-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "bioavailability_ma_et_al\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "bioavailability_ma_et_al-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "bioavailability_ma_et_al-multimodal/bioavailable",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-bioavailability_ma_et_al-multimodal"
            },
            "extract": {
              "column": "bioavailable"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "blood_brain_barrier_martins_et_al-multimodal_splits/split_name"
      },
      "@id": "blood_brain_barrier_martins_et_al-multimodal_splits",
      "name": "blood_brain_barrier_martins_et_al-multimodal_splits",
      "description": "Splits for the blood_brain_barrier_martins_et_al-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "blood_brain_barrier_martins_et_al-multimodal_splits/split_name": "test"
        },
        {
          "blood_brain_barrier_martins_et_al-multimodal_splits/split_name": "train"
        },
        {
          "blood_brain_barrier_martins_et_al-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "blood_brain_barrier_martins_et_al-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'blood_brain_barrier_martins_et_al-multimodal' subset\n\nAdditional information:\n- 3 splits: test, train, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "blood_brain_barrier_martins_et_al\\-multimodal/(?:partial-)?(test|train|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "blood_brain_barrier_martins_et_al-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "blood_brain_barrier_martins_et_al-multimodal/penetrate_BBB",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-blood_brain_barrier_martins_et_al-multimodal"
            },
            "extract": {
              "column": "penetrate_BBB"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "caco2_wang-multimodal_splits/split_name"
      },
      "@id": "caco2_wang-multimodal_splits",
      "name": "caco2_wang-multimodal_splits",
      "description": "Splits for the caco2_wang-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "caco2_wang-multimodal_splits/split_name": "test"
        },
        {
          "caco2_wang-multimodal_splits/split_name": "train"
        },
        {
          "caco2_wang-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "caco2_wang-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'caco2_wang-multimodal' subset\n\nAdditional information:\n- 3 splits: test, train, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-caco2_wang-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "caco2_wang\\-multimodal/(?:partial-)?(test|train|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "caco2_wang-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-caco2_wang-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-caco2_wang-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-caco2_wang-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-caco2_wang-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-caco2_wang-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-caco2_wang-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-caco2_wang-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-caco2_wang-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-caco2_wang-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-caco2_wang-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "caco2_wang-multimodal/permeability",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-caco2_wang-multimodal"
            },
            "extract": {
              "column": "permeability"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "carcinogens-multimodal_splits/split_name"
      },
      "@id": "carcinogens-multimodal_splits",
      "name": "carcinogens-multimodal_splits",
      "description": "Splits for the carcinogens-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "carcinogens-multimodal_splits/split_name": "train"
        },
        {
          "carcinogens-multimodal_splits/split_name": "test"
        },
        {
          "carcinogens-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "carcinogens-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'carcinogens-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-carcinogens-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "carcinogens\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "carcinogens-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-carcinogens-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-carcinogens-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-carcinogens-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-carcinogens-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-carcinogens-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-carcinogens-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-carcinogens-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-carcinogens-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-carcinogens-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-carcinogens-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "carcinogens-multimodal/carcinogen",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-carcinogens-multimodal"
            },
            "extract": {
              "column": "carcinogen"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal_splits/split_name"
      },
      "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal_splits",
      "name": "cav3_t-type_calcium_channels_butkiewicz-multimodal_splits",
      "description": "Splits for the cav3_t-type_calcium_channels_butkiewicz-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "cav3_t-type_calcium_channels_butkiewicz-multimodal_splits/split_name": "validation"
        },
        {
          "cav3_t-type_calcium_channels_butkiewicz-multimodal_splits/split_name": "train"
        },
        {
          "cav3_t-type_calcium_channels_butkiewicz-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'cav3_t-type_calcium_channels_butkiewicz-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, train, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "cav3_t\\-type_calcium_channels_butkiewicz\\-multimodal/(?:partial-)?(validation|train|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cav3_t-type_calcium_channels_butkiewicz-multimodal/activity_cav3_t_type_calcium_channels",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cav3_t-type_calcium_channels_butkiewicz-multimodal"
            },
            "extract": {
              "column": "activity_cav3_t_type_calcium_channels"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "chebi_20-multimodal_splits/split_name"
      },
      "@id": "chebi_20-multimodal_splits",
      "name": "chebi_20-multimodal_splits",
      "description": "Splits for the chebi_20-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "chebi_20-multimodal_splits/split_name": "train"
        },
        {
          "chebi_20-multimodal_splits/split_name": "validation"
        },
        {
          "chebi_20-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "chebi_20-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'chebi_20-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chebi_20-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "chebi_20\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "chebi_20-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chebi_20-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chebi_20-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chebi_20-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chebi_20-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chebi_20-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chebi_20-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chebi_20-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chebi_20-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chebi_20-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chebi_20-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chebi_20-multimodal/description",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chebi_20-multimodal"
            },
            "extract": {
              "column": "description"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "chembl_v29-multimodal_splits/split_name"
      },
      "@id": "chembl_v29-multimodal_splits",
      "name": "chembl_v29-multimodal_splits",
      "description": "Splits for the chembl_v29-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chembl_v29-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "chembl_v29-multimodal_splits/split_name": "train"
        },
        {
          "chembl_v29-multimodal_splits/split_name": "test"
        },
        {
          "chembl_v29-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "chembl_v29-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'chembl_v29-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chembl_v29-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chembl_v29-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "chembl_v29\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "chembl_v29-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chembl_v29-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chembl_v29-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chembl_v29-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chembl_v29-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chembl_v29-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chembl_v29-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chembl_v29-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chembl_v29-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chembl_v29-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chembl_v29-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chembl_v29-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chembl_v29-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chembl_v29-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chembl_v29-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chembl_v29-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chembl_v29-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chembl_v29-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chembl_v29-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chembl_v29-multimodal/dataset",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chembl_v29-multimodal"
            },
            "extract": {
              "column": "dataset"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "clearance_astrazeneca-multimodal_splits/split_name"
      },
      "@id": "clearance_astrazeneca-multimodal_splits",
      "name": "clearance_astrazeneca-multimodal_splits",
      "description": "Splits for the clearance_astrazeneca-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "clearance_astrazeneca-multimodal_splits/split_name": "train"
        },
        {
          "clearance_astrazeneca-multimodal_splits/split_name": "test"
        },
        {
          "clearance_astrazeneca-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "clearance_astrazeneca-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'clearance_astrazeneca-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "clearance_astrazeneca\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "clearance_astrazeneca-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal/chembl_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clearance_astrazeneca-multimodal/drug_clearance",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clearance_astrazeneca-multimodal"
            },
            "extract": {
              "column": "drug_clearance"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "clintox-multimodal_splits/split_name"
      },
      "@id": "clintox-multimodal_splits",
      "name": "clintox-multimodal_splits",
      "description": "Splits for the clintox-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "clintox-multimodal_splits/split_name": "train"
        },
        {
          "clintox-multimodal_splits/split_name": "test"
        },
        {
          "clintox-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "clintox-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'clintox-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clintox-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "clintox\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "clintox-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clintox-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clintox-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clintox-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clintox-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clintox-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clintox-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clintox-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clintox-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clintox-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clintox-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "clintox-multimodal/clinical_toxicity",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-clintox-multimodal"
            },
            "extract": {
              "column": "clinical_toxicity"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "cyp2c9_substrate_carbonmangels-multimodal_splits/split_name"
      },
      "@id": "cyp2c9_substrate_carbonmangels-multimodal_splits",
      "name": "cyp2c9_substrate_carbonmangels-multimodal_splits",
      "description": "Splits for the cyp2c9_substrate_carbonmangels-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "cyp2c9_substrate_carbonmangels-multimodal_splits/split_name": "validation"
        },
        {
          "cyp2c9_substrate_carbonmangels-multimodal_splits/split_name": "train"
        },
        {
          "cyp2c9_substrate_carbonmangels-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "cyp2c9_substrate_carbonmangels-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'cyp2c9_substrate_carbonmangels-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, train, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "cyp2c9_substrate_carbonmangels\\-multimodal/(?:partial-)?(validation|train|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "cyp2c9_substrate_carbonmangels-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2c9_substrate_carbonmangels-multimodal/CYP2C9_Substrate",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2c9_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "CYP2C9_Substrate"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "cyp2d6_substrate_carbonmangels-multimodal_splits/split_name"
      },
      "@id": "cyp2d6_substrate_carbonmangels-multimodal_splits",
      "name": "cyp2d6_substrate_carbonmangels-multimodal_splits",
      "description": "Splits for the cyp2d6_substrate_carbonmangels-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "cyp2d6_substrate_carbonmangels-multimodal_splits/split_name": "validation"
        },
        {
          "cyp2d6_substrate_carbonmangels-multimodal_splits/split_name": "train"
        },
        {
          "cyp2d6_substrate_carbonmangels-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "cyp2d6_substrate_carbonmangels-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'cyp2d6_substrate_carbonmangels-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, train, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "cyp2d6_substrate_carbonmangels\\-multimodal/(?:partial-)?(validation|train|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "cyp2d6_substrate_carbonmangels-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp2d6_substrate_carbonmangels-multimodal/CYP2D6_Substrate",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp2d6_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "CYP2D6_Substrate"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "cyp3a4_substrate_carbonmangels-multimodal_splits/split_name"
      },
      "@id": "cyp3a4_substrate_carbonmangels-multimodal_splits",
      "name": "cyp3a4_substrate_carbonmangels-multimodal_splits",
      "description": "Splits for the cyp3a4_substrate_carbonmangels-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "cyp3a4_substrate_carbonmangels-multimodal_splits/split_name": "validation"
        },
        {
          "cyp3a4_substrate_carbonmangels-multimodal_splits/split_name": "train"
        },
        {
          "cyp3a4_substrate_carbonmangels-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "cyp3a4_substrate_carbonmangels-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'cyp3a4_substrate_carbonmangels-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, train, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "cyp3a4_substrate_carbonmangels\\-multimodal/(?:partial-)?(validation|train|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "cyp3a4_substrate_carbonmangels-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp3a4_substrate_carbonmangels-multimodal/CYP3A4_Substrate",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp3a4_substrate_carbonmangels-multimodal"
            },
            "extract": {
              "column": "CYP3A4_Substrate"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal_splits/split_name"
      },
      "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal_splits",
      "name": "cyp_p450_1a2_inhibition_veith_et_al-multimodal_splits",
      "description": "Splits for the cyp_p450_1a2_inhibition_veith_et_al-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "cyp_p450_1a2_inhibition_veith_et_al-multimodal_splits/split_name": "test"
        },
        {
          "cyp_p450_1a2_inhibition_veith_et_al-multimodal_splits/split_name": "train"
        },
        {
          "cyp_p450_1a2_inhibition_veith_et_al-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'cyp_p450_1a2_inhibition_veith_et_al-multimodal' subset\n\nAdditional information:\n- 3 splits: test, train, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "cyp_p450_1a2_inhibition_veith_et_al\\-multimodal/(?:partial-)?(test|train|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_1a2_inhibition_veith_et_al-multimodal/CYP1A2_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_1a2_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "CYP1A2_inhibition"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal_splits/split_name"
      },
      "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal_splits",
      "name": "cyp_p450_2c19_inhibition_veith_et_al-multimodal_splits",
      "description": "Splits for the cyp_p450_2c19_inhibition_veith_et_al-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "cyp_p450_2c19_inhibition_veith_et_al-multimodal_splits/split_name": "train"
        },
        {
          "cyp_p450_2c19_inhibition_veith_et_al-multimodal_splits/split_name": "test"
        },
        {
          "cyp_p450_2c19_inhibition_veith_et_al-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'cyp_p450_2c19_inhibition_veith_et_al-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "cyp_p450_2c19_inhibition_veith_et_al\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c19_inhibition_veith_et_al-multimodal/CYP2C19_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c19_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "CYP2C19_inhibition"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal_splits/split_name"
      },
      "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal_splits",
      "name": "cyp_p450_2c9_inhibition_veith_et_al-multimodal_splits",
      "description": "Splits for the cyp_p450_2c9_inhibition_veith_et_al-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "cyp_p450_2c9_inhibition_veith_et_al-multimodal_splits/split_name": "train"
        },
        {
          "cyp_p450_2c9_inhibition_veith_et_al-multimodal_splits/split_name": "validation"
        },
        {
          "cyp_p450_2c9_inhibition_veith_et_al-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'cyp_p450_2c9_inhibition_veith_et_al-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "cyp_p450_2c9_inhibition_veith_et_al\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2c9_inhibition_veith_et_al-multimodal/CYP2C9_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2c9_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "CYP2C9_inhibition"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal_splits/split_name"
      },
      "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal_splits",
      "name": "cyp_p450_2d6_inhibition_veith_et_al-multimodal_splits",
      "description": "Splits for the cyp_p450_2d6_inhibition_veith_et_al-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "cyp_p450_2d6_inhibition_veith_et_al-multimodal_splits/split_name": "train"
        },
        {
          "cyp_p450_2d6_inhibition_veith_et_al-multimodal_splits/split_name": "validation"
        },
        {
          "cyp_p450_2d6_inhibition_veith_et_al-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'cyp_p450_2d6_inhibition_veith_et_al-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "cyp_p450_2d6_inhibition_veith_et_al\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_2d6_inhibition_veith_et_al-multimodal/CYP2D6_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_2d6_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "CYP2D6_inhibition"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal_splits/split_name"
      },
      "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal_splits",
      "name": "cyp_p450_3a4_inhibition_veith_et_al-multimodal_splits",
      "description": "Splits for the cyp_p450_3a4_inhibition_veith_et_al-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "cyp_p450_3a4_inhibition_veith_et_al-multimodal_splits/split_name": "test"
        },
        {
          "cyp_p450_3a4_inhibition_veith_et_al-multimodal_splits/split_name": "train"
        },
        {
          "cyp_p450_3a4_inhibition_veith_et_al-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'cyp_p450_3a4_inhibition_veith_et_al-multimodal' subset\n\nAdditional information:\n- 3 splits: test, train, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "cyp_p450_3a4_inhibition_veith_et_al\\-multimodal/(?:partial-)?(test|train|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "cyp_p450_3a4_inhibition_veith_et_al-multimodal/CYP3A4_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-cyp_p450_3a4_inhibition_veith_et_al-multimodal"
            },
            "extract": {
              "column": "CYP3A4_inhibition"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "drug_induced_liver_injury-multimodal_splits/split_name"
      },
      "@id": "drug_induced_liver_injury-multimodal_splits",
      "name": "drug_induced_liver_injury-multimodal_splits",
      "description": "Splits for the drug_induced_liver_injury-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "drug_induced_liver_injury-multimodal_splits/split_name": "train"
        },
        {
          "drug_induced_liver_injury-multimodal_splits/split_name": "test"
        },
        {
          "drug_induced_liver_injury-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "drug_induced_liver_injury-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'drug_induced_liver_injury-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "drug_induced_liver_injury\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "drug_induced_liver_injury-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal/compound_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drug_induced_liver_injury-multimodal/liver_injury",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drug_induced_liver_injury-multimodal"
            },
            "extract": {
              "column": "liver_injury"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "drugchat_liang_zhang_et_al-multimodal_splits/split_name"
      },
      "@id": "drugchat_liang_zhang_et_al-multimodal_splits",
      "name": "drugchat_liang_zhang_et_al-multimodal_splits",
      "description": "Splits for the drugchat_liang_zhang_et_al-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "drugchat_liang_zhang_et_al-multimodal_splits/split_name": "train"
        },
        {
          "drugchat_liang_zhang_et_al-multimodal_splits/split_name": "validation"
        },
        {
          "drugchat_liang_zhang_et_al-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "drugchat_liang_zhang_et_al-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'drugchat_liang_zhang_et_al-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "drugchat_liang_zhang_et_al\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "drugchat_liang_zhang_et_al-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal/quest",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal"
            },
            "extract": {
              "column": "quest"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "drugchat_liang_zhang_et_al-multimodal/answ",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-drugchat_liang_zhang_et_al-multimodal"
            },
            "extract": {
              "column": "answ"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "flashpoint-multimodal_splits/split_name"
      },
      "@id": "flashpoint-multimodal_splits",
      "name": "flashpoint-multimodal_splits",
      "description": "Splits for the flashpoint-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "flashpoint-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "flashpoint-multimodal_splits/split_name": "train"
        },
        {
          "flashpoint-multimodal_splits/split_name": "validation"
        },
        {
          "flashpoint-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "flashpoint-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'flashpoint-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "flashpoint-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-flashpoint-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "flashpoint\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "flashpoint-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "flashpoint-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-flashpoint-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "flashpoint-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-flashpoint-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "flashpoint-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-flashpoint-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "flashpoint-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-flashpoint-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "flashpoint-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-flashpoint-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "flashpoint-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-flashpoint-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "flashpoint-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-flashpoint-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "flashpoint-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-flashpoint-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "flashpoint-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-flashpoint-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "flashpoint-multimodal/flashpoint",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-flashpoint-multimodal"
            },
            "extract": {
              "column": "flashpoint"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "freesolv-multimodal_splits/split_name"
      },
      "@id": "freesolv-multimodal_splits",
      "name": "freesolv-multimodal_splits",
      "description": "Splits for the freesolv-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "freesolv-multimodal_splits/split_name": "train"
        },
        {
          "freesolv-multimodal_splits/split_name": "test"
        },
        {
          "freesolv-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "freesolv-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'freesolv-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "freesolv\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "freesolv-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/iupac_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "iupac_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/exp_value",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "exp_value"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/exp_uncertainty",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "exp_uncertainty"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/GAFF",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "GAFF"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/calc_uncertainty",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "calc_uncertainty"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/exp_ref",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "exp_ref"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/calc_reference",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "calc_reference"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "freesolv-multimodal/notes",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-freesolv-multimodal"
            },
            "extract": {
              "column": "notes"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "half_life_obach-multimodal_splits/split_name"
      },
      "@id": "half_life_obach-multimodal_splits",
      "name": "half_life_obach-multimodal_splits",
      "description": "Splits for the half_life_obach-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "half_life_obach-multimodal_splits/split_name": "train"
        },
        {
          "half_life_obach-multimodal_splits/split_name": "test"
        },
        {
          "half_life_obach-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "half_life_obach-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'half_life_obach-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-half_life_obach-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "half_life_obach\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "half_life_obach-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-half_life_obach-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-half_life_obach-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-half_life_obach-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-half_life_obach-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-half_life_obach-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-half_life_obach-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-half_life_obach-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-half_life_obach-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-half_life_obach-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal/chembl_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-half_life_obach-multimodal"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "half_life_obach-multimodal/half_life_duration",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-half_life_obach-multimodal"
            },
            "extract": {
              "column": "half_life_duration"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "herg_blockers-multimodal_splits/split_name"
      },
      "@id": "herg_blockers-multimodal_splits",
      "name": "herg_blockers-multimodal_splits",
      "description": "Splits for the herg_blockers-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "herg_blockers-multimodal_splits/split_name": "train"
        },
        {
          "herg_blockers-multimodal_splits/split_name": "test"
        },
        {
          "herg_blockers-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "herg_blockers-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'herg_blockers-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_blockers-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "herg_blockers\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "herg_blockers-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_blockers-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_blockers-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_blockers-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_blockers-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_blockers-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_blockers-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_blockers-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_blockers-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_blockers-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_blockers-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_blockers-multimodal/herg_blocker",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_blockers-multimodal"
            },
            "extract": {
              "column": "herg_blocker"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "herg_central_at_10uM-multimodal_splits/split_name"
      },
      "@id": "herg_central_at_10uM-multimodal_splits",
      "name": "herg_central_at_10uM-multimodal_splits",
      "description": "Splits for the herg_central_at_10uM-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "herg_central_at_10uM-multimodal_splits/split_name": "train"
        },
        {
          "herg_central_at_10uM-multimodal_splits/split_name": "test"
        },
        {
          "herg_central_at_10uM-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "herg_central_at_10uM-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'herg_central_at_10uM-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "herg_central_at_10uM\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "herg_central_at_10uM-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_10uM-multimodal/herg_central_at_10uM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_10uM-multimodal"
            },
            "extract": {
              "column": "herg_central_at_10uM"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "herg_central_at_1uM-multimodal_splits/split_name"
      },
      "@id": "herg_central_at_1uM-multimodal_splits",
      "name": "herg_central_at_1uM-multimodal_splits",
      "description": "Splits for the herg_central_at_1uM-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "herg_central_at_1uM-multimodal_splits/split_name": "train"
        },
        {
          "herg_central_at_1uM-multimodal_splits/split_name": "test"
        },
        {
          "herg_central_at_1uM-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "herg_central_at_1uM-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'herg_central_at_1uM-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "herg_central_at_1uM\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "herg_central_at_1uM-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_at_1uM-multimodal/herg_central_at_1uM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_at_1uM-multimodal"
            },
            "extract": {
              "column": "herg_central_at_1uM"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "herg_central_inhib-multimodal_splits/split_name"
      },
      "@id": "herg_central_inhib-multimodal_splits",
      "name": "herg_central_inhib-multimodal_splits",
      "description": "Splits for the herg_central_inhib-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "herg_central_inhib-multimodal_splits/split_name": "train"
        },
        {
          "herg_central_inhib-multimodal_splits/split_name": "test"
        },
        {
          "herg_central_inhib-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "herg_central_inhib-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'herg_central_inhib-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_inhib-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "herg_central_inhib\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "herg_central_inhib-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_inhib-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_inhib-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_inhib-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_inhib-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_inhib-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_inhib-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_inhib-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_inhib-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_inhib-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_inhib-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_central_inhib-multimodal/herg_inhib",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_central_inhib-multimodal"
            },
            "extract": {
              "column": "herg_inhib"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "herg_karim_et_al-multimodal_splits/split_name"
      },
      "@id": "herg_karim_et_al-multimodal_splits",
      "name": "herg_karim_et_al-multimodal_splits",
      "description": "Splits for the herg_karim_et_al-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "herg_karim_et_al-multimodal_splits/split_name": "train"
        },
        {
          "herg_karim_et_al-multimodal_splits/split_name": "validation"
        },
        {
          "herg_karim_et_al-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "herg_karim_et_al-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'herg_karim_et_al-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_karim_et_al-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "herg_karim_et_al\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "herg_karim_et_al-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_karim_et_al-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_karim_et_al-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_karim_et_al-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_karim_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_karim_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_karim_et_al-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_karim_et_al-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_karim_et_al-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_karim_et_al-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_karim_et_al-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "herg_karim_et_al-multimodal/herg_blocker",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-herg_karim_et_al-multimodal"
            },
            "extract": {
              "column": "herg_blocker"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "hiv-multimodal_splits/split_name"
      },
      "@id": "hiv-multimodal_splits",
      "name": "hiv-multimodal_splits",
      "description": "Splits for the hiv-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "hiv-multimodal_splits/split_name": "train"
        },
        {
          "hiv-multimodal_splits/split_name": "test"
        },
        {
          "hiv-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "hiv-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'hiv-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-hiv-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "hiv\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "hiv-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-hiv-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-hiv-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-hiv-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-hiv-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-hiv-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-hiv-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-hiv-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-hiv-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-hiv-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-hiv-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "hiv-multimodal/activity_HIV",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-hiv-multimodal"
            },
            "extract": {
              "column": "activity_HIV"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "human_intestinal_absorption-multimodal_splits/split_name"
      },
      "@id": "human_intestinal_absorption-multimodal_splits",
      "name": "human_intestinal_absorption-multimodal_splits",
      "description": "Splits for the human_intestinal_absorption-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "human_intestinal_absorption-multimodal_splits/split_name": "test"
        },
        {
          "human_intestinal_absorption-multimodal_splits/split_name": "validation"
        },
        {
          "human_intestinal_absorption-multimodal_splits/split_name": "train"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "human_intestinal_absorption-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'human_intestinal_absorption-multimodal' subset\n\nAdditional information:\n- 3 splits: test, validation, train",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "human_intestinal_absorption\\-multimodal/(?:partial-)?(test|validation|train)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "human_intestinal_absorption-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "human_intestinal_absorption-multimodal/absorption_HIA_Hou",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-human_intestinal_absorption-multimodal"
            },
            "extract": {
              "column": "absorption_HIA_Hou"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "ld50_catmos-multimodal_splits/split_name"
      },
      "@id": "ld50_catmos-multimodal_splits",
      "name": "ld50_catmos-multimodal_splits",
      "description": "Splits for the ld50_catmos-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "ld50_catmos-multimodal_splits/split_name": "train"
        },
        {
          "ld50_catmos-multimodal_splits/split_name": "test"
        },
        {
          "ld50_catmos-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "ld50_catmos-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'ld50_catmos-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "ld50_catmos\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "ld50_catmos-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/Canonical_QSARr",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "Canonical_QSARr"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/CATMoS_LD50_mgkg",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "CATMoS_LD50_mgkg"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/num_ghose_violations",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "num_ghose_violations"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/num_lead_likeness_violations",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "num_lead_likeness_violations"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/num_lipinski_violations",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "num_lipinski_violations"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/molecular_mass",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "molecular_mass"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/num_carbon_atoms",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "num_carbon_atoms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/num_oxygen_atoms",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "num_oxygen_atoms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/log10_LD50",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "log10_LD50"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_catmos-multimodal/Name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_catmos-multimodal"
            },
            "extract": {
              "column": "Name"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "ld50_zhu-multimodal_splits/split_name"
      },
      "@id": "ld50_zhu-multimodal_splits",
      "name": "ld50_zhu-multimodal_splits",
      "description": "Splits for the ld50_zhu-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "ld50_zhu-multimodal_splits/split_name": "train"
        },
        {
          "ld50_zhu-multimodal_splits/split_name": "test"
        },
        {
          "ld50_zhu-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "ld50_zhu-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'ld50_zhu-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_zhu-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "ld50_zhu\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "ld50_zhu-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_zhu-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_zhu-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_zhu-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_zhu-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_zhu-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_zhu-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_zhu-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_zhu-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_zhu-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_zhu-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "ld50_zhu-multimodal/acute_toxicity",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-ld50_zhu-multimodal"
            },
            "extract": {
              "column": "acute_toxicity"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "lipophilicity-multimodal_splits/split_name"
      },
      "@id": "lipophilicity-multimodal_splits",
      "name": "lipophilicity-multimodal_splits",
      "description": "Splits for the lipophilicity-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "lipophilicity-multimodal_splits/split_name": "train"
        },
        {
          "lipophilicity-multimodal_splits/split_name": "test"
        },
        {
          "lipophilicity-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "lipophilicity-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'lipophilicity-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-lipophilicity-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "lipophilicity\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "lipophilicity-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-lipophilicity-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-lipophilicity-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-lipophilicity-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-lipophilicity-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-lipophilicity-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-lipophilicity-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-lipophilicity-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-lipophilicity-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-lipophilicity-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal/CMPD_CHEMBLID",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-lipophilicity-multimodal"
            },
            "extract": {
              "column": "CMPD_CHEMBLID"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "lipophilicity-multimodal/exp",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-lipophilicity-multimodal"
            },
            "extract": {
              "column": "exp"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal_splits/split_name"
      },
      "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal_splits",
      "name": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal_splits",
      "description": "Splits for the m1_muscarinic_receptor_agonists_butkiewicz-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "m1_muscarinic_receptor_agonists_butkiewicz-multimodal_splits/split_name": "train"
        },
        {
          "m1_muscarinic_receptor_agonists_butkiewicz-multimodal_splits/split_name": "validation"
        },
        {
          "m1_muscarinic_receptor_agonists_butkiewicz-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'm1_muscarinic_receptor_agonists_butkiewicz-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "m1_muscarinic_receptor_agonists_butkiewicz\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_agonists_butkiewicz-multimodal/m1_muscarinic_agonist",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_agonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "m1_muscarinic_agonist"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal_splits/split_name"
      },
      "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal_splits",
      "name": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal_splits",
      "description": "Splits for the m1_muscarinic_receptor_antagonists_butkiewicz-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal_splits/split_name": "validation"
        },
        {
          "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal_splits/split_name": "test"
        },
        {
          "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal_splits/split_name": "train"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'm1_muscarinic_receptor_antagonists_butkiewicz-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, test, train",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "m1_muscarinic_receptor_antagonists_butkiewicz\\-multimodal/(?:partial-)?(validation|test|train)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "m1_muscarinic_receptor_antagonists_butkiewicz-multimodal/m1_muscarinic_antagonist",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-m1_muscarinic_receptor_antagonists_butkiewicz-multimodal"
            },
            "extract": {
              "column": "m1_muscarinic_antagonist"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "mol2svg-multimodal_splits/split_name"
      },
      "@id": "mol2svg-multimodal_splits",
      "name": "mol2svg-multimodal_splits",
      "description": "Splits for the mol2svg-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "mol2svg-multimodal_splits/split_name": "train"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "mol2svg-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'mol2svg-multimodal' subset",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "mol2svg\\-multimodal/(?:partial-)?(train)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "mol2svg-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/prompt",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "column": "prompt"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/completion",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "column": "completion"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mol2svg-multimodal/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mol2svg-multimodal"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "mona-multimodal_splits/split_name"
      },
      "@id": "mona-multimodal_splits",
      "name": "mona-multimodal_splits",
      "description": "Splits for the mona-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "mona-multimodal_splits/split_name": "train"
        },
        {
          "mona-multimodal_splits/split_name": "validation"
        },
        {
          "mona-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "mona-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'mona-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "mona\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "mona-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/spectral_entropy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "spectral_entropy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/normalized_entropy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "normalized_entropy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/inchi",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "inchi"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mona-multimodal/id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mona-multimodal"
            },
            "extract": {
              "column": "id"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "moses-multimodal_splits/split_name"
      },
      "@id": "moses-multimodal_splits",
      "name": "moses-multimodal_splits",
      "description": "Splits for the moses-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "moses-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "moses-multimodal_splits/split_name": "train"
        },
        {
          "moses-multimodal_splits/split_name": "validation"
        },
        {
          "moses-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "moses-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'moses-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "moses-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-moses-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "moses\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "moses-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "moses-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-moses-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "moses-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-moses-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "moses-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-moses-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "moses-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-moses-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "moses-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-moses-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "moses-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-moses-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "moses-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-moses-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "moses-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-moses-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "moses-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-moses-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "moses-multimodal/dataset",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-moses-multimodal"
            },
            "extract": {
              "column": "dataset"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "nr_ahr_tox21-multimodal_splits/split_name"
      },
      "@id": "nr_ahr_tox21-multimodal_splits",
      "name": "nr_ahr_tox21-multimodal_splits",
      "description": "Splits for the nr_ahr_tox21-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "nr_ahr_tox21-multimodal_splits/split_name": "train"
        },
        {
          "nr_ahr_tox21-multimodal_splits/split_name": "test"
        },
        {
          "nr_ahr_tox21-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "nr_ahr_tox21-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'nr_ahr_tox21-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "nr_ahr_tox21\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "nr_ahr_tox21-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ahr_tox21-multimodal/toxicity_NR-AhR",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ahr_tox21-multimodal"
            },
            "extract": {
              "column": "toxicity_NR-AhR"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "nr_ar_lbd_tox21-multimodal_splits/split_name"
      },
      "@id": "nr_ar_lbd_tox21-multimodal_splits",
      "name": "nr_ar_lbd_tox21-multimodal_splits",
      "description": "Splits for the nr_ar_lbd_tox21-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "nr_ar_lbd_tox21-multimodal_splits/split_name": "train"
        },
        {
          "nr_ar_lbd_tox21-multimodal_splits/split_name": "test"
        },
        {
          "nr_ar_lbd_tox21-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "nr_ar_lbd_tox21-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'nr_ar_lbd_tox21-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "nr_ar_lbd_tox21\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "nr_ar_lbd_tox21-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_lbd_tox21-multimodal/toxicity_NR-AR-LBD",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "toxicity_NR-AR-LBD"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "nr_ar_tox21-multimodal_splits/split_name"
      },
      "@id": "nr_ar_tox21-multimodal_splits",
      "name": "nr_ar_tox21-multimodal_splits",
      "description": "Splits for the nr_ar_tox21-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "nr_ar_tox21-multimodal_splits/split_name": "train"
        },
        {
          "nr_ar_tox21-multimodal_splits/split_name": "test"
        },
        {
          "nr_ar_tox21-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "nr_ar_tox21-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'nr_ar_tox21-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_tox21-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "nr_ar_tox21\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "nr_ar_tox21-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_tox21-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_tox21-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_tox21-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_tox21-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_tox21-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_tox21-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_tox21-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_tox21-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ar_tox21-multimodal/toxicity_NR-AR",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ar_tox21-multimodal"
            },
            "extract": {
              "column": "toxicity_NR-AR"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "nr_aromatase_tox21-multimodal_splits/split_name"
      },
      "@id": "nr_aromatase_tox21-multimodal_splits",
      "name": "nr_aromatase_tox21-multimodal_splits",
      "description": "Splits for the nr_aromatase_tox21-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "nr_aromatase_tox21-multimodal_splits/split_name": "train"
        },
        {
          "nr_aromatase_tox21-multimodal_splits/split_name": "test"
        },
        {
          "nr_aromatase_tox21-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "nr_aromatase_tox21-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'nr_aromatase_tox21-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "nr_aromatase_tox21\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "nr_aromatase_tox21-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_aromatase_tox21-multimodal/toxicity_NR-Aromatase",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_aromatase_tox21-multimodal"
            },
            "extract": {
              "column": "toxicity_NR-Aromatase"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "nr_er_lbd_tox21-multimodal_splits/split_name"
      },
      "@id": "nr_er_lbd_tox21-multimodal_splits",
      "name": "nr_er_lbd_tox21-multimodal_splits",
      "description": "Splits for the nr_er_lbd_tox21-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "nr_er_lbd_tox21-multimodal_splits/split_name": "train"
        },
        {
          "nr_er_lbd_tox21-multimodal_splits/split_name": "test"
        },
        {
          "nr_er_lbd_tox21-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "nr_er_lbd_tox21-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'nr_er_lbd_tox21-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "nr_er_lbd_tox21\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "nr_er_lbd_tox21-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_lbd_tox21-multimodal/toxicity_NR-ER-LBD",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_lbd_tox21-multimodal"
            },
            "extract": {
              "column": "toxicity_NR-ER-LBD"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "nr_er_tox21-multimodal_splits/split_name"
      },
      "@id": "nr_er_tox21-multimodal_splits",
      "name": "nr_er_tox21-multimodal_splits",
      "description": "Splits for the nr_er_tox21-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "nr_er_tox21-multimodal_splits/split_name": "train"
        },
        {
          "nr_er_tox21-multimodal_splits/split_name": "test"
        },
        {
          "nr_er_tox21-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "nr_er_tox21-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'nr_er_tox21-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_tox21-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "nr_er_tox21\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "nr_er_tox21-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_tox21-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_tox21-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_tox21-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_tox21-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_tox21-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_tox21-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_tox21-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_tox21-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_er_tox21-multimodal/toxicity_NR-ER",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_er_tox21-multimodal"
            },
            "extract": {
              "column": "toxicity_NR-ER"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "nr_ppar_gamma_tox21-multimodal_splits/split_name"
      },
      "@id": "nr_ppar_gamma_tox21-multimodal_splits",
      "name": "nr_ppar_gamma_tox21-multimodal_splits",
      "description": "Splits for the nr_ppar_gamma_tox21-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "nr_ppar_gamma_tox21-multimodal_splits/split_name": "train"
        },
        {
          "nr_ppar_gamma_tox21-multimodal_splits/split_name": "test"
        },
        {
          "nr_ppar_gamma_tox21-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "nr_ppar_gamma_tox21-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'nr_ppar_gamma_tox21-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "nr_ppar_gamma_tox21\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "nr_ppar_gamma_tox21-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "nr_ppar_gamma_tox21-multimodal/toxicity_NR-PPAR-gamma",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-nr_ppar_gamma_tox21-multimodal"
            },
            "extract": {
              "column": "toxicity_NR-PPAR-gamma"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "opv-multimodal_splits/split_name"
      },
      "@id": "opv-multimodal_splits",
      "name": "opv-multimodal_splits",
      "description": "Splits for the opv-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "opv-multimodal_splits/split_name": "train"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "opv-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'opv-multimodal' subset",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "opv\\-multimodal/(?:partial-)?(train)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "opv-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/ID_No.",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "ID No."
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/Nickname",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "Nickname"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/Ref._No",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "Ref. No"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/PCE_max___",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "PCE_max(%)"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/PCE_ave",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "PCE_ave"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/Voc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "Voc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/Jsc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "Jsc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/FF",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "FF"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/Mw",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "Mw"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/Mn",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "Mn"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/PDI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "PDI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/Monomer__g_mol_-1_",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "Monomer (g mol^-1)"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/-HOMO__eV_",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "-HOMO (eV)"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/-LUMO__eV_",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "-LUMO (eV)"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/bandgap",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "bandgap"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/LUMO",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "LUMO"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "opv-multimodal/HOMO",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-opv-multimodal"
            },
            "extract": {
              "column": "HOMO"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "orexin1_receptor_butkiewicz-multimodal_splits/split_name"
      },
      "@id": "orexin1_receptor_butkiewicz-multimodal_splits",
      "name": "orexin1_receptor_butkiewicz-multimodal_splits",
      "description": "Splits for the orexin1_receptor_butkiewicz-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "orexin1_receptor_butkiewicz-multimodal_splits/split_name": "train"
        },
        {
          "orexin1_receptor_butkiewicz-multimodal_splits/split_name": "validation"
        },
        {
          "orexin1_receptor_butkiewicz-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "orexin1_receptor_butkiewicz-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'orexin1_receptor_butkiewicz-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "orexin1_receptor_butkiewicz\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "orexin1_receptor_butkiewicz-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "orexin1_receptor_butkiewicz-multimodal/activity_orexin1",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-orexin1_receptor_butkiewicz-multimodal"
            },
            "extract": {
              "column": "activity_orexin1"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal_splits/split_name"
      },
      "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal_splits",
      "name": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal_splits",
      "description": "Splits for the p_glycoprotein_inhibition_broccatelli_et_al-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "p_glycoprotein_inhibition_broccatelli_et_al-multimodal_splits/split_name": "train"
        },
        {
          "p_glycoprotein_inhibition_broccatelli_et_al-multimodal_splits/split_name": "test"
        },
        {
          "p_glycoprotein_inhibition_broccatelli_et_al-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'p_glycoprotein_inhibition_broccatelli_et_al-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "p_glycoprotein_inhibition_broccatelli_et_al\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "p_glycoprotein_inhibition_broccatelli_et_al-multimodal/Pgp_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-p_glycoprotein_inhibition_broccatelli_et_al-multimodal"
            },
            "extract": {
              "column": "Pgp_inhibition"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "pampa_ncats-multimodal_splits/split_name"
      },
      "@id": "pampa_ncats-multimodal_splits",
      "name": "pampa_ncats-multimodal_splits",
      "description": "Splits for the pampa_ncats-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "pampa_ncats-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "pampa_ncats-multimodal_splits/split_name": "validation"
        },
        {
          "pampa_ncats-multimodal_splits/split_name": "train"
        },
        {
          "pampa_ncats-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "pampa_ncats-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'pampa_ncats-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, train, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "pampa_ncats-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-pampa_ncats-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "pampa_ncats\\-multimodal/(?:partial-)?(validation|train|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "pampa_ncats-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "pampa_ncats-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-pampa_ncats-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "pampa_ncats-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-pampa_ncats-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "pampa_ncats-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-pampa_ncats-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "pampa_ncats-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-pampa_ncats-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "pampa_ncats-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-pampa_ncats-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "pampa_ncats-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-pampa_ncats-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "pampa_ncats-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-pampa_ncats-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "pampa_ncats-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-pampa_ncats-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "pampa_ncats-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-pampa_ncats-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "pampa_ncats-multimodal/permeability",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-pampa_ncats-multimodal"
            },
            "extract": {
              "column": "permeability"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "qm8-multimodal_splits/split_name"
      },
      "@id": "qm8-multimodal_splits",
      "name": "qm8-multimodal_splits",
      "description": "Splits for the qm8-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "qm8-multimodal_splits/split_name": "train"
        },
        {
          "qm8-multimodal_splits/split_name": "validation"
        },
        {
          "qm8-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "qm8-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'qm8-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "qm8\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "qm8-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/E1-CC2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "E1-CC2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/E2-CC2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "E2-CC2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/f1-CC2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "f1-CC2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/f2-CC2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "f2-CC2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/E1-PBE0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "E1-PBE0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/E2-PBE0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "E2-PBE0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/f1-PBE0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "f1-PBE0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/f2-PBE0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "f2-PBE0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/E1-PBE0.1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "E1-PBE0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/E2-PBE0.1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "E2-PBE0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/f1-PBE0.1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "f1-PBE0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/f2-PBE0.1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "f2-PBE0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/E1-CAM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "E1-CAM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/E2-CAM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "E2-CAM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/f1-CAM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "f1-CAM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/f2-CAM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "f2-CAM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/MOL2000",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "MOL2000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/MOL3000",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "MOL3000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/XYZ",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "XYZ"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm8-multimodal/is_longer_than_allowed",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm8-multimodal"
            },
            "extract": {
              "column": "is_longer_than_allowed"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "qm9-multimodal_splits/split_name"
      },
      "@id": "qm9-multimodal_splits",
      "name": "qm9-multimodal_splits",
      "description": "Splits for the qm9-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "qm9-multimodal_splits/split_name": "train"
        },
        {
          "qm9-multimodal_splits/split_name": "validation"
        },
        {
          "qm9-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "qm9-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'qm9-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "qm9\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "qm9-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/inchi",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "inchi"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/rotational_constant_a",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "rotational_constant_a"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/rotational_constant_b",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "rotational_constant_b"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/rotational_constant_c",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "rotational_constant_c"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/dipole_moment",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "dipole_moment"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/polarizability",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "polarizability"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/homo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "homo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/lumo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "lumo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/gap",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "gap"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/r2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "r2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/zero_point_energy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "zero_point_energy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/u0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "u0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/u298",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "u298"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/h298",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "h298"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/g298",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "g298"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "qm9-multimodal/heat_capacity",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-qm9-multimodal"
            },
            "extract": {
              "column": "heat_capacity"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "rdkit_features-multimodal-chunk-1_splits/split_name"
      },
      "@id": "rdkit_features-multimodal-chunk-1_splits",
      "name": "rdkit_features-multimodal-chunk-1_splits",
      "description": "Splits for the rdkit_features-multimodal-chunk-1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "rdkit_features-multimodal-chunk-1_splits/split_name": "train"
        },
        {
          "rdkit_features-multimodal-chunk-1_splits/split_name": "test"
        },
        {
          "rdkit_features-multimodal-chunk-1_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "rdkit_features-multimodal-chunk-1",
      "description": "jablonkagroup/chempile-mlift - 'rdkit_features-multimodal-chunk-1' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "rdkit_features\\-multimodal\\-chunk\\-1/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "rdkit_features-multimodal-chunk-1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/NumHDonors",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "NumHDonors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/NumHAcceptors",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "NumHAcceptors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/MolLogP",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "MolLogP"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/NumHeteroatoms",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "NumHeteroatoms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/RingCount",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "RingCount"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/NumRotatableBonds",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "NumRotatableBonds"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/NumAromaticBonds",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "NumAromaticBonds"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/NumAcidGroups",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "NumAcidGroups"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/NumBasicGroups",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "NumBasicGroups"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-1/Apol",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-1"
            },
            "extract": {
              "column": "Apol"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "rdkit_features-multimodal-chunk-2_splits/split_name"
      },
      "@id": "rdkit_features-multimodal-chunk-2_splits",
      "name": "rdkit_features-multimodal-chunk-2_splits",
      "description": "Splits for the rdkit_features-multimodal-chunk-2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "rdkit_features-multimodal-chunk-2_splits/split_name": "train"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "rdkit_features-multimodal-chunk-2",
      "description": "jablonkagroup/chempile-mlift - 'rdkit_features-multimodal-chunk-2' subset",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "rdkit_features\\-multimodal\\-chunk\\-2/(?:partial-)?(train)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "rdkit_features-multimodal-chunk-2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/NumHDonors",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "NumHDonors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/NumHAcceptors",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "NumHAcceptors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/MolLogP",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "MolLogP"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/NumHeteroatoms",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "NumHeteroatoms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/RingCount",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "RingCount"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/NumRotatableBonds",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "NumRotatableBonds"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/NumAromaticBonds",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "NumAromaticBonds"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/NumAcidGroups",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "NumAcidGroups"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/NumBasicGroups",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "NumBasicGroups"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/Apol",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "Apol"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-2/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-2"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "rdkit_features-multimodal-chunk-3_splits/split_name"
      },
      "@id": "rdkit_features-multimodal-chunk-3_splits",
      "name": "rdkit_features-multimodal-chunk-3_splits",
      "description": "Splits for the rdkit_features-multimodal-chunk-3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "rdkit_features-multimodal-chunk-3_splits/split_name": "train"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "rdkit_features-multimodal-chunk-3",
      "description": "jablonkagroup/chempile-mlift - 'rdkit_features-multimodal-chunk-3' subset",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "rdkit_features\\-multimodal\\-chunk\\-3/(?:partial-)?(train)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "rdkit_features-multimodal-chunk-3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/NumHDonors",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "NumHDonors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/NumHAcceptors",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "NumHAcceptors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/MolLogP",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "MolLogP"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/NumHeteroatoms",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "NumHeteroatoms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/RingCount",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "RingCount"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/NumRotatableBonds",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "NumRotatableBonds"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/NumAromaticBonds",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "NumAromaticBonds"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/NumAcidGroups",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "NumAcidGroups"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/NumBasicGroups",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "NumBasicGroups"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/Apol",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "Apol"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "rdkit_features-multimodal-chunk-3/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-rdkit_features-multimodal-chunk-3"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "sarscov2_3clpro_diamond-multimodal_splits/split_name"
      },
      "@id": "sarscov2_3clpro_diamond-multimodal_splits",
      "name": "sarscov2_3clpro_diamond-multimodal_splits",
      "description": "Splits for the sarscov2_3clpro_diamond-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "sarscov2_3clpro_diamond-multimodal_splits/split_name": "train"
        },
        {
          "sarscov2_3clpro_diamond-multimodal_splits/split_name": "validation"
        },
        {
          "sarscov2_3clpro_diamond-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "sarscov2_3clpro_diamond-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'sarscov2_3clpro_diamond-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "sarscov2_3clpro_diamond\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "sarscov2_3clpro_diamond-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_3clpro_diamond-multimodal/activity_SARSCoV2_3CLPro",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_3clpro_diamond-multimodal"
            },
            "extract": {
              "column": "activity_SARSCoV2_3CLPro"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "sarscov2_vitro_touret-multimodal_splits/split_name"
      },
      "@id": "sarscov2_vitro_touret-multimodal_splits",
      "name": "sarscov2_vitro_touret-multimodal_splits",
      "description": "Splits for the sarscov2_vitro_touret-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "sarscov2_vitro_touret-multimodal_splits/split_name": "train"
        },
        {
          "sarscov2_vitro_touret-multimodal_splits/split_name": "validation"
        },
        {
          "sarscov2_vitro_touret-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "sarscov2_vitro_touret-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'sarscov2_vitro_touret-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "sarscov2_vitro_touret\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "sarscov2_vitro_touret-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sarscov2_vitro_touret-multimodal/activity_SARSCoV2",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sarscov2_vitro_touret-multimodal"
            },
            "extract": {
              "column": "activity_SARSCoV2"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "serine_threonine_kinase_33_butkiewicz-multimodal_splits/split_name"
      },
      "@id": "serine_threonine_kinase_33_butkiewicz-multimodal_splits",
      "name": "serine_threonine_kinase_33_butkiewicz-multimodal_splits",
      "description": "Splits for the serine_threonine_kinase_33_butkiewicz-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "serine_threonine_kinase_33_butkiewicz-multimodal_splits/split_name": "train"
        },
        {
          "serine_threonine_kinase_33_butkiewicz-multimodal_splits/split_name": "test"
        },
        {
          "serine_threonine_kinase_33_butkiewicz-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "serine_threonine_kinase_33_butkiewicz-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'serine_threonine_kinase_33_butkiewicz-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "serine_threonine_kinase_33_butkiewicz\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "serine_threonine_kinase_33_butkiewicz-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "serine_threonine_kinase_33_butkiewicz-multimodal/activity_serine_threonine_kinase33",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-serine_threonine_kinase_33_butkiewicz-multimodal"
            },
            "extract": {
              "column": "activity_serine_threonine_kinase33"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "sigma_aldrich_safety_data-multimodal_splits/split_name"
      },
      "@id": "sigma_aldrich_safety_data-multimodal_splits",
      "name": "sigma_aldrich_safety_data-multimodal_splits",
      "description": "Splits for the sigma_aldrich_safety_data-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "sigma_aldrich_safety_data-multimodal_splits/split_name": "train"
        },
        {
          "sigma_aldrich_safety_data-multimodal_splits/split_name": "test"
        },
        {
          "sigma_aldrich_safety_data-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "sigma_aldrich_safety_data-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'sigma_aldrich_safety_data-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "sigma_aldrich_safety_data\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "sigma_aldrich_safety_data-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/cas_nr",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "cas_nr"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H200",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H200"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H201",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H201"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H206",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H206"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H208",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H208"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H211",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H211"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H220",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H220"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H221",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H221"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H224",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H224"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H225",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H225"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H226",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H226"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H228",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H228"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H240",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H240"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H241",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H241"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H242",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H242"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H250",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H250"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H251",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H251"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H252",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H252"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H260",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H260"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H261",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H261"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H270",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H270"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H271",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H271"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H272",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H272"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H280",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H280"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H282",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H282"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H284",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H284"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H290",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H290"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H300",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H300"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H301",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H301"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H302",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H302"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H304",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H304"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H310",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H310"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H311",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H311"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H312",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H312"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H314",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H314"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H315",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H315"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H317",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H317"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H318",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H318"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H319",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H319"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H330",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H330"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H331",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H331"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H332",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H332"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H334",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H334"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H335",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H335"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H336",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H336"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H340",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H340"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H341",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H341"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H350",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H350"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H351",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H351"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H360",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H360"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H361",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H361"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H370",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H370"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H371",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H371"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H372",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H372"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H373",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H373"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H400",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H400"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H410",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H410"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H411",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H411"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sigma_aldrich_safety_data-multimodal/H420",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sigma_aldrich_safety_data-multimodal"
            },
            "extract": {
              "column": "H420"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "skin_reaction-multimodal_splits/split_name"
      },
      "@id": "skin_reaction-multimodal_splits",
      "name": "skin_reaction-multimodal_splits",
      "description": "Splits for the skin_reaction-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "skin_reaction-multimodal_splits/split_name": "test"
        },
        {
          "skin_reaction-multimodal_splits/split_name": "train"
        },
        {
          "skin_reaction-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "skin_reaction-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'skin_reaction-multimodal' subset\n\nAdditional information:\n- 3 splits: test, train, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-skin_reaction-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "skin_reaction\\-multimodal/(?:partial-)?(test|train|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "skin_reaction-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-skin_reaction-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-skin_reaction-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-skin_reaction-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-skin_reaction-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-skin_reaction-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-skin_reaction-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-skin_reaction-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-skin_reaction-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-skin_reaction-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-skin_reaction-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "skin_reaction-multimodal/skin_reaction",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-skin_reaction-multimodal"
            },
            "extract": {
              "column": "skin_reaction"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "smiles_to_3d-multimodal_splits/split_name"
      },
      "@id": "smiles_to_3d-multimodal_splits",
      "name": "smiles_to_3d-multimodal_splits",
      "description": "Splits for the smiles_to_3d-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "smiles_to_3d-multimodal_splits/split_name": "train"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "smiles_to_3d-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'smiles_to_3d-multimodal' subset",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "smiles_to_3d\\-multimodal/(?:partial-)?(train)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "smiles_to_3d-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/Unnamed__0.1",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "Unnamed: 0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/xyz",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "xyz"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/mol2000",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "mol2000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/mol3000",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "mol3000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "smiles_to_3d-multimodal/is_longer_than_allowed",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-smiles_to_3d-multimodal"
            },
            "extract": {
              "column": "is_longer_than_allowed"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "solubility_aqsoldb-multimodal_splits/split_name"
      },
      "@id": "solubility_aqsoldb-multimodal_splits",
      "name": "solubility_aqsoldb-multimodal_splits",
      "description": "Splits for the solubility_aqsoldb-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "solubility_aqsoldb-multimodal_splits/split_name": "train"
        },
        {
          "solubility_aqsoldb-multimodal_splits/split_name": "test"
        },
        {
          "solubility_aqsoldb-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "solubility_aqsoldb-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'solubility_aqsoldb-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "solubility_aqsoldb\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "solubility_aqsoldb-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "solubility_aqsoldb-multimodal/aqeuous_solubility",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-solubility_aqsoldb-multimodal"
            },
            "extract": {
              "column": "aqeuous_solubility"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "sr_are_tox21-multimodal_splits/split_name"
      },
      "@id": "sr_are_tox21-multimodal_splits",
      "name": "sr_are_tox21-multimodal_splits",
      "description": "Splits for the sr_are_tox21-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "sr_are_tox21-multimodal_splits/split_name": "train"
        },
        {
          "sr_are_tox21-multimodal_splits/split_name": "test"
        },
        {
          "sr_are_tox21-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "sr_are_tox21-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'sr_are_tox21-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_are_tox21-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "sr_are_tox21\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "sr_are_tox21-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_are_tox21-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_are_tox21-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_are_tox21-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_are_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_are_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_are_tox21-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_are_tox21-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_are_tox21-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_are_tox21-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_are_tox21-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_are_tox21-multimodal/toxicity_SR-ARE",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_are_tox21-multimodal"
            },
            "extract": {
              "column": "toxicity_SR-ARE"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "sr_atad5_tox21-multimodal_splits/split_name"
      },
      "@id": "sr_atad5_tox21-multimodal_splits",
      "name": "sr_atad5_tox21-multimodal_splits",
      "description": "Splits for the sr_atad5_tox21-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "sr_atad5_tox21-multimodal_splits/split_name": "train"
        },
        {
          "sr_atad5_tox21-multimodal_splits/split_name": "test"
        },
        {
          "sr_atad5_tox21-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "sr_atad5_tox21-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'sr_atad5_tox21-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "sr_atad5_tox21\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "sr_atad5_tox21-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_atad5_tox21-multimodal/toxicity_SR-ATAD5",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_atad5_tox21-multimodal"
            },
            "extract": {
              "column": "toxicity_SR-ATAD5"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "sr_hse_tox21-multimodal_splits/split_name"
      },
      "@id": "sr_hse_tox21-multimodal_splits",
      "name": "sr_hse_tox21-multimodal_splits",
      "description": "Splits for the sr_hse_tox21-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "sr_hse_tox21-multimodal_splits/split_name": "train"
        },
        {
          "sr_hse_tox21-multimodal_splits/split_name": "test"
        },
        {
          "sr_hse_tox21-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "sr_hse_tox21-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'sr_hse_tox21-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_hse_tox21-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "sr_hse_tox21\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "sr_hse_tox21-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_hse_tox21-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_hse_tox21-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_hse_tox21-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_hse_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_hse_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_hse_tox21-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_hse_tox21-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_hse_tox21-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_hse_tox21-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_hse_tox21-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_hse_tox21-multimodal/toxicity_SR-HSE",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_hse_tox21-multimodal"
            },
            "extract": {
              "column": "toxicity_SR-HSE"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "sr_mmp_tox21-multimodal_splits/split_name"
      },
      "@id": "sr_mmp_tox21-multimodal_splits",
      "name": "sr_mmp_tox21-multimodal_splits",
      "description": "Splits for the sr_mmp_tox21-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "sr_mmp_tox21-multimodal_splits/split_name": "train"
        },
        {
          "sr_mmp_tox21-multimodal_splits/split_name": "test"
        },
        {
          "sr_mmp_tox21-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "sr_mmp_tox21-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'sr_mmp_tox21-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "sr_mmp_tox21\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "sr_mmp_tox21-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_mmp_tox21-multimodal/toxicity_SR-MMP",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_mmp_tox21-multimodal"
            },
            "extract": {
              "column": "toxicity_SR-MMP"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "sr_p53_tox21-multimodal_splits/split_name"
      },
      "@id": "sr_p53_tox21-multimodal_splits",
      "name": "sr_p53_tox21-multimodal_splits",
      "description": "Splits for the sr_p53_tox21-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "sr_p53_tox21-multimodal_splits/split_name": "train"
        },
        {
          "sr_p53_tox21-multimodal_splits/split_name": "test"
        },
        {
          "sr_p53_tox21-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "sr_p53_tox21-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'sr_p53_tox21-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_p53_tox21-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "sr_p53_tox21\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "sr_p53_tox21-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_p53_tox21-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_p53_tox21-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_p53_tox21-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_p53_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_p53_tox21-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_p53_tox21-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_p53_tox21-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_p53_tox21-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_p53_tox21-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_p53_tox21-multimodal"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "sr_p53_tox21-multimodal/toxicity_SR-p53",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-sr_p53_tox21-multimodal"
            },
            "extract": {
              "column": "toxicity_SR-p53"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "thermosol-multimodal_splits/split_name"
      },
      "@id": "thermosol-multimodal_splits",
      "name": "thermosol-multimodal_splits",
      "description": "Splits for the thermosol-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "thermosol-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "thermosol-multimodal_splits/split_name": "validation"
        },
        {
          "thermosol-multimodal_splits/split_name": "test"
        },
        {
          "thermosol-multimodal_splits/split_name": "train"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "thermosol-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'thermosol-multimodal' subset\n\nAdditional information:\n- 3 splits: validation, test, train",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "thermosol-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-thermosol-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "thermosol\\-multimodal/(?:partial-)?(validation|test|train)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "thermosol-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "thermosol-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-thermosol-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "thermosol-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-thermosol-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "thermosol-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-thermosol-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "thermosol-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-thermosol-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "thermosol-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-thermosol-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "thermosol-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-thermosol-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "thermosol-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-thermosol-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "thermosol-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-thermosol-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "thermosol-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-thermosol-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "thermosol-multimodal/target",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-thermosol-multimodal"
            },
            "extract": {
              "column": "target"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "uniprot_binding_single-multimodal_splits/split_name"
      },
      "@id": "uniprot_binding_single-multimodal_splits",
      "name": "uniprot_binding_single-multimodal_splits",
      "description": "Splits for the uniprot_binding_single-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "uniprot_binding_single-multimodal_splits/split_name": "train"
        },
        {
          "uniprot_binding_single-multimodal_splits/split_name": "test"
        },
        {
          "uniprot_binding_single-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "uniprot_binding_single-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'uniprot_binding_single-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "uniprot_binding_single\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "uniprot_binding_single-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/start_binding_site",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "column": "start_binding_site"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_single-multimodal/end_binding_site",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_single-multimodal"
            },
            "extract": {
              "column": "end_binding_site"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "uniprot_binding_sites_multiple-multimodal_splits/split_name"
      },
      "@id": "uniprot_binding_sites_multiple-multimodal_splits",
      "name": "uniprot_binding_sites_multiple-multimodal_splits",
      "description": "Splits for the uniprot_binding_sites_multiple-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "uniprot_binding_sites_multiple-multimodal_splits/split_name": "train"
        },
        {
          "uniprot_binding_sites_multiple-multimodal_splits/split_name": "test"
        },
        {
          "uniprot_binding_sites_multiple-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "uniprot_binding_sites_multiple-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'uniprot_binding_sites_multiple-multimodal' subset\n\nAdditional information:\n- 3 splits: train, test, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "uniprot_binding_sites_multiple\\-multimodal/(?:partial-)?(train|test|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "uniprot_binding_sites_multiple-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/start_binding_site",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "column": "start_binding_site"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "uniprot_binding_sites_multiple-multimodal/end_binding_site",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-uniprot_binding_sites_multiple-multimodal"
            },
            "extract": {
              "column": "end_binding_site"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal_splits/split_name"
      },
      "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal_splits",
      "name": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal_splits",
      "description": "Splits for the volume_of_distribution_at_steady_state_lombardo_et_al-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal_splits/split_name": "test"
        },
        {
          "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal_splits/split_name": "train"
        },
        {
          "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal_splits/split_name": "validation"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'volume_of_distribution_at_steady_state_lombardo_et_al-multimodal' subset\n\nAdditional information:\n- 3 splits: test, train, validation",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "volume_of_distribution_at_steady_state_lombardo_et_al\\-multimodal/(?:partial-)?(test|train|validation)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "volume_of_distribution_at_steady_state_lombardo_et_al-multimodal/VDss_Lombardo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-volume_of_distribution_at_steady_state_lombardo_et_al-multimodal"
            },
            "extract": {
              "column": "VDss_Lombardo"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "zinc-multimodal_splits/split_name"
      },
      "@id": "zinc-multimodal_splits",
      "name": "zinc-multimodal_splits",
      "description": "Splits for the zinc-multimodal config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "zinc-multimodal_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "zinc-multimodal_splits/split_name": "train"
        },
        {
          "zinc-multimodal_splits/split_name": "validation"
        },
        {
          "zinc-multimodal_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "zinc-multimodal",
      "description": "jablonkagroup/chempile-mlift - 'zinc-multimodal' subset\n\nAdditional information:\n- 3 splits: train, validation, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "zinc-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-zinc-multimodal"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "zinc\\-multimodal/(?:partial-)?(train|validation|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "zinc-multimodal_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "zinc-multimodal/IMAGE",
          "dataType": "sc:ImageObject",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-zinc-multimodal"
            },
            "extract": {
              "column": "IMAGE"
            },
            "transform": {
              "jsonPath": "bytes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "zinc-multimodal/template",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-zinc-multimodal"
            },
            "extract": {
              "column": "template"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "zinc-multimodal/template_original",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-zinc-multimodal"
            },
            "extract": {
              "column": "template_original"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "zinc-multimodal/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-zinc-multimodal"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "zinc-multimodal/SMILES_ORIGINAL",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-zinc-multimodal"
            },
            "extract": {
              "column": "SMILES_ORIGINAL"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "zinc-multimodal/SELFIES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-zinc-multimodal"
            },
            "extract": {
              "column": "SELFIES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "zinc-multimodal/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-zinc-multimodal"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "zinc-multimodal/IUPAC",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-zinc-multimodal"
            },
            "extract": {
              "column": "IUPAC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "zinc-multimodal/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-zinc-multimodal"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "zinc-multimodal/dataset",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-zinc-multimodal"
            },
            "extract": {
              "column": "dataset"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "chempile-mlift",
  "description": "jablonkagroup/chempile-mlift dataset hosted on Hugging Face and contributed by the HF Datasets community",
  "alternateName": [
    "jablonkagroup/chempile-mlift"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "cc-by-nc-sa-4.0",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "license": "https://choosealicense.com/licenses/cc-by-nc-sa-4.0/",
  "url": "https://huggingface.co/datasets/jablonkagroup/chempile-mlift"
}

==> croissant_files/croissant_metadata_paper.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/chempile-paper/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-arxiv-cond-mat.mtrl-sci_processed-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "arxiv-cond-mat.mtrl-sci_processed-default/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-arxiv-physics.chem-ph_processed-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "arxiv-physics.chem-ph_processed-default/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-biorxiv_processed-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "biorxiv_processed-default/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-chemrxiv_processed-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "chemrxiv_processed-default/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-euro_pmc_chemistry_abstracts-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "euro_pmc_chemistry_abstracts-default/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-euro_pmc_chemistry_papers-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "euro_pmc_chemistry_papers-default/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-medrxiv_processed-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "medrxiv_processed-default/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "arxiv-cond-mat.mtrl-sci_processed-default_splits/split_name"
      },
      "@id": "arxiv-cond-mat.mtrl-sci_processed-default_splits",
      "name": "arxiv-cond-mat.mtrl-sci_processed-default_splits",
      "description": "Splits for the arxiv-cond-mat.mtrl-sci_processed-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "arxiv-cond-mat.mtrl-sci_processed-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "arxiv-cond-mat.mtrl-sci_processed-default_splits/split_name": "train"
        },
        {
          "arxiv-cond-mat.mtrl-sci_processed-default_splits/split_name": "test"
        },
        {
          "arxiv-cond-mat.mtrl-sci_processed-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "arxiv-cond-mat.mtrl-sci_processed-default",
      "description": "jablonkagroup/chempile-paper - 'arxiv-cond-mat.mtrl-sci_processed-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "arxiv-cond-mat.mtrl-sci_processed-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-cond-mat.mtrl-sci_processed-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "arxiv\\-cond\\-mat\\.mtrl\\-sci_processed\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "arxiv-cond-mat.mtrl-sci_processed-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "arxiv-cond-mat.mtrl-sci_processed-default/fn",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-cond-mat.mtrl-sci_processed-default"
            },
            "extract": {
              "column": "fn"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "arxiv-cond-mat.mtrl-sci_processed-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-cond-mat.mtrl-sci_processed-default"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "arxiv-cond-mat.mtrl-sci_processed-default/doi",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-cond-mat.mtrl-sci_processed-default"
            },
            "extract": {
              "column": "doi"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "arxiv-cond-mat.mtrl-sci_processed-default/title",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-cond-mat.mtrl-sci_processed-default"
            },
            "extract": {
              "column": "title"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "arxiv-cond-mat.mtrl-sci_processed-default/authors",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-cond-mat.mtrl-sci_processed-default"
            },
            "extract": {
              "column": "authors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "arxiv-cond-mat.mtrl-sci_processed-default/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-cond-mat.mtrl-sci_processed-default"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "arxiv-physics.chem-ph_processed-default_splits/split_name"
      },
      "@id": "arxiv-physics.chem-ph_processed-default_splits",
      "name": "arxiv-physics.chem-ph_processed-default_splits",
      "description": "Splits for the arxiv-physics.chem-ph_processed-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "arxiv-physics.chem-ph_processed-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "arxiv-physics.chem-ph_processed-default_splits/split_name": "train"
        },
        {
          "arxiv-physics.chem-ph_processed-default_splits/split_name": "test"
        },
        {
          "arxiv-physics.chem-ph_processed-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "arxiv-physics.chem-ph_processed-default",
      "description": "jablonkagroup/chempile-paper - 'arxiv-physics.chem-ph_processed-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "arxiv-physics.chem-ph_processed-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-physics.chem-ph_processed-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "arxiv\\-physics\\.chem\\-ph_processed\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "arxiv-physics.chem-ph_processed-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "arxiv-physics.chem-ph_processed-default/fn",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-physics.chem-ph_processed-default"
            },
            "extract": {
              "column": "fn"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "arxiv-physics.chem-ph_processed-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-physics.chem-ph_processed-default"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "arxiv-physics.chem-ph_processed-default/doi",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-physics.chem-ph_processed-default"
            },
            "extract": {
              "column": "doi"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "arxiv-physics.chem-ph_processed-default/title",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-physics.chem-ph_processed-default"
            },
            "extract": {
              "column": "title"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "arxiv-physics.chem-ph_processed-default/authors",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-physics.chem-ph_processed-default"
            },
            "extract": {
              "column": "authors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "arxiv-physics.chem-ph_processed-default/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-arxiv-physics.chem-ph_processed-default"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "biorxiv_processed-default_splits/split_name"
      },
      "@id": "biorxiv_processed-default_splits",
      "name": "biorxiv_processed-default_splits",
      "description": "Splits for the biorxiv_processed-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "biorxiv_processed-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "biorxiv_processed-default_splits/split_name": "train"
        },
        {
          "biorxiv_processed-default_splits/split_name": "test"
        },
        {
          "biorxiv_processed-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "biorxiv_processed-default",
      "description": "jablonkagroup/chempile-paper - 'biorxiv_processed-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "biorxiv_processed-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-biorxiv_processed-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "biorxiv_processed\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "biorxiv_processed-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "biorxiv_processed-default/fn",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-biorxiv_processed-default"
            },
            "extract": {
              "column": "fn"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "biorxiv_processed-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-biorxiv_processed-default"
            },
            "extract": {
              "column": "text"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "chemrxiv_processed-default_splits/split_name"
      },
      "@id": "chemrxiv_processed-default_splits",
      "name": "chemrxiv_processed-default_splits",
      "description": "Splits for the chemrxiv_processed-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemrxiv_processed-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "chemrxiv_processed-default_splits/split_name": "train"
        },
        {
          "chemrxiv_processed-default_splits/split_name": "test"
        },
        {
          "chemrxiv_processed-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "chemrxiv_processed-default",
      "description": "jablonkagroup/chempile-paper - 'chemrxiv_processed-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemrxiv_processed-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemrxiv_processed-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "chemrxiv_processed\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "chemrxiv_processed-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemrxiv_processed-default/fn",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemrxiv_processed-default"
            },
            "extract": {
              "column": "fn"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemrxiv_processed-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemrxiv_processed-default"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemrxiv_processed-default/doi",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemrxiv_processed-default"
            },
            "extract": {
              "column": "doi"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemrxiv_processed-default/title",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemrxiv_processed-default"
            },
            "extract": {
              "column": "title"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemrxiv_processed-default/published_url",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemrxiv_processed-default"
            },
            "extract": {
              "column": "published_url"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemrxiv_processed-default/authors",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemrxiv_processed-default"
            },
            "extract": {
              "column": "authors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemrxiv_processed-default/license",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemrxiv_processed-default"
            },
            "extract": {
              "column": "license"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemrxiv_processed-default/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemrxiv_processed-default"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "euro_pmc_chemistry_abstracts-default_splits/split_name"
      },
      "@id": "euro_pmc_chemistry_abstracts-default_splits",
      "name": "euro_pmc_chemistry_abstracts-default_splits",
      "description": "Splits for the euro_pmc_chemistry_abstracts-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_abstracts-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "euro_pmc_chemistry_abstracts-default_splits/split_name": "train"
        },
        {
          "euro_pmc_chemistry_abstracts-default_splits/split_name": "test"
        },
        {
          "euro_pmc_chemistry_abstracts-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "euro_pmc_chemistry_abstracts-default",
      "description": "jablonkagroup/chempile-paper - 'euro_pmc_chemistry_abstracts-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_abstracts-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_abstracts-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "euro_pmc_chemistry_abstracts\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "euro_pmc_chemistry_abstracts-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_abstracts-default/pmcid",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_abstracts-default"
            },
            "extract": {
              "column": "pmcid"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_abstracts-default/pmid",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_abstracts-default"
            },
            "extract": {
              "column": "pmid"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_abstracts-default/topic",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_abstracts-default"
            },
            "extract": {
              "column": "topic"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_abstracts-default/confidence",
          "dataType": "cr:Float32",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_abstracts-default"
            },
            "extract": {
              "column": "confidence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_abstracts-default/class_distribution",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_abstracts-default"
            },
            "extract": {
              "column": "class_distribution"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_abstracts-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_abstracts-default"
            },
            "extract": {
              "column": "text"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "euro_pmc_chemistry_papers-default_splits/split_name"
      },
      "@id": "euro_pmc_chemistry_papers-default_splits",
      "name": "euro_pmc_chemistry_papers-default_splits",
      "description": "Splits for the euro_pmc_chemistry_papers-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_papers-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "euro_pmc_chemistry_papers-default_splits/split_name": "train"
        },
        {
          "euro_pmc_chemistry_papers-default_splits/split_name": "test"
        },
        {
          "euro_pmc_chemistry_papers-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "euro_pmc_chemistry_papers-default",
      "description": "jablonkagroup/chempile-paper - 'euro_pmc_chemistry_papers-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_papers-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_papers-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "euro_pmc_chemistry_papers\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "euro_pmc_chemistry_papers-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_papers-default/pmcid",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_papers-default"
            },
            "extract": {
              "column": "pmcid"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_papers-default/pmid",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_papers-default"
            },
            "extract": {
              "column": "pmid"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_papers-default/topic",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_papers-default"
            },
            "extract": {
              "column": "topic"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_papers-default/confidence",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_papers-default"
            },
            "extract": {
              "column": "confidence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_papers-default/class_distribution",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_papers-default"
            },
            "extract": {
              "column": "class_distribution"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "euro_pmc_chemistry_papers-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-euro_pmc_chemistry_papers-default"
            },
            "extract": {
              "column": "text"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "medrxiv_processed-default_splits/split_name"
      },
      "@id": "medrxiv_processed-default_splits",
      "name": "medrxiv_processed-default_splits",
      "description": "Splits for the medrxiv_processed-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "medrxiv_processed-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "medrxiv_processed-default_splits/split_name": "train"
        },
        {
          "medrxiv_processed-default_splits/split_name": "test"
        },
        {
          "medrxiv_processed-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "medrxiv_processed-default",
      "description": "jablonkagroup/chempile-paper - 'medrxiv_processed-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "medrxiv_processed-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-medrxiv_processed-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "medrxiv_processed\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "medrxiv_processed-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "medrxiv_processed-default/fn",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-medrxiv_processed-default"
            },
            "extract": {
              "column": "fn"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "medrxiv_processed-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-medrxiv_processed-default"
            },
            "extract": {
              "column": "text"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "chempile-paper",
  "description": "jablonkagroup/chempile-paper dataset hosted on Hugging Face and contributed by the HF Datasets community",
  "alternateName": [
    "jablonkagroup/chempile-paper"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10M - 100M",
    "parquet",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/chempile-paper"
}

==> croissant_files/croissant_metadata_reasoning.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/chempile-reasoning/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-chemistry_stackexchange-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "chemistry_stackexchange-completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-chemistry_stackexchange-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "chemistry_stackexchange-completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "chemistry_stackexchange-instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "chemistry_stackexchange-instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "chemistry_stackexchange-instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-chemistry_stackexchange-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "chemistry_stackexchange-raw_data/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-claude-3.5-distilled-spectral-reasoning-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "claude-3.5-distilled-spectral-reasoning-default/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-mattermodeling_stackexchange-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "mattermodeling_stackexchange-completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-mattermodeling_stackexchange-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "mattermodeling_stackexchange-completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "mattermodeling_stackexchange-instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "mattermodeling_stackexchange-instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "mattermodeling_stackexchange-instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-mattermodeling_stackexchange-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "mattermodeling_stackexchange-raw_data/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-physics_stackexchange-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "physics_stackexchange-completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-physics_stackexchange-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "physics_stackexchange-completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-physics_stackexchange-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "physics_stackexchange-instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-physics_stackexchange-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "physics_stackexchange-instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-physics_stackexchange-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "physics_stackexchange-instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-physics_stackexchange-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "physics_stackexchange-raw_data/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-spectra_reasoning_deepseek-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "spectra_reasoning_deepseek-default/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-spectra_reasoning_deepseek_mcq-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "spectra_reasoning_deepseek_mcq-default/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "chemistry_stackexchange-completion_0_splits/split_name"
      },
      "@id": "chemistry_stackexchange-completion_0_splits",
      "name": "chemistry_stackexchange-completion_0_splits",
      "description": "Splits for the chemistry_stackexchange-completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "chemistry_stackexchange-completion_0_splits/split_name": "train"
        },
        {
          "chemistry_stackexchange-completion_0_splits/split_name": "test"
        },
        {
          "chemistry_stackexchange-completion_0_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "chemistry_stackexchange-completion_0",
      "description": "jablonkagroup/chempile-reasoning - 'chemistry_stackexchange-completion_0' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "chemistry_stackexchange\\-completion_0/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "chemistry_stackexchange-completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "chemistry_stackexchange-completion_1_splits/split_name"
      },
      "@id": "chemistry_stackexchange-completion_1_splits",
      "name": "chemistry_stackexchange-completion_1_splits",
      "description": "Splits for the chemistry_stackexchange-completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "chemistry_stackexchange-completion_1_splits/split_name": "train"
        },
        {
          "chemistry_stackexchange-completion_1_splits/split_name": "test"
        },
        {
          "chemistry_stackexchange-completion_1_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "chemistry_stackexchange-completion_1",
      "description": "jablonkagroup/chempile-reasoning - 'chemistry_stackexchange-completion_1' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "chemistry_stackexchange\\-completion_1/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "chemistry_stackexchange-completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "chemistry_stackexchange-instruction_0_splits/split_name"
      },
      "@id": "chemistry_stackexchange-instruction_0_splits",
      "name": "chemistry_stackexchange-instruction_0_splits",
      "description": "Splits for the chemistry_stackexchange-instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "chemistry_stackexchange-instruction_0_splits/split_name": "train"
        },
        {
          "chemistry_stackexchange-instruction_0_splits/split_name": "test"
        },
        {
          "chemistry_stackexchange-instruction_0_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "chemistry_stackexchange-instruction_0",
      "description": "jablonkagroup/chempile-reasoning - 'chemistry_stackexchange-instruction_0' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "chemistry_stackexchange\\-instruction_0/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "chemistry_stackexchange-instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "chemistry_stackexchange-instruction_1_splits/split_name"
      },
      "@id": "chemistry_stackexchange-instruction_1_splits",
      "name": "chemistry_stackexchange-instruction_1_splits",
      "description": "Splits for the chemistry_stackexchange-instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "chemistry_stackexchange-instruction_1_splits/split_name": "train"
        },
        {
          "chemistry_stackexchange-instruction_1_splits/split_name": "test"
        },
        {
          "chemistry_stackexchange-instruction_1_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "chemistry_stackexchange-instruction_1",
      "description": "jablonkagroup/chempile-reasoning - 'chemistry_stackexchange-instruction_1' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "chemistry_stackexchange\\-instruction_1/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "chemistry_stackexchange-instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "chemistry_stackexchange-instruction_2_splits/split_name"
      },
      "@id": "chemistry_stackexchange-instruction_2_splits",
      "name": "chemistry_stackexchange-instruction_2_splits",
      "description": "Splits for the chemistry_stackexchange-instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "chemistry_stackexchange-instruction_2_splits/split_name": "train"
        },
        {
          "chemistry_stackexchange-instruction_2_splits/split_name": "test"
        },
        {
          "chemistry_stackexchange-instruction_2_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "chemistry_stackexchange-instruction_2",
      "description": "jablonkagroup/chempile-reasoning - 'chemistry_stackexchange-instruction_2' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "chemistry_stackexchange\\-instruction_2/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "chemistry_stackexchange-instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "chemistry_stackexchange-raw_data_splits/split_name"
      },
      "@id": "chemistry_stackexchange-raw_data_splits",
      "name": "chemistry_stackexchange-raw_data_splits",
      "description": "Splits for the chemistry_stackexchange-raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "chemistry_stackexchange-raw_data_splits/split_name": "train"
        },
        {
          "chemistry_stackexchange-raw_data_splits/split_name": "test"
        },
        {
          "chemistry_stackexchange-raw_data_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "chemistry_stackexchange-raw_data",
      "description": "jablonkagroup/chempile-reasoning - 'chemistry_stackexchange-raw_data' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "chemistry_stackexchange\\-raw_data/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "chemistry_stackexchange-raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-raw_data/title",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-raw_data"
            },
            "extract": {
              "column": "title"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-raw_data/q",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-raw_data"
            },
            "extract": {
              "column": "q"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-raw_data/a",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-raw_data"
            },
            "extract": {
              "column": "a"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "chemistry_stackexchange-raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-chemistry_stackexchange-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "claude-3.5-distilled-spectral-reasoning-default_splits/split_name"
      },
      "@id": "claude-3.5-distilled-spectral-reasoning-default_splits",
      "name": "claude-3.5-distilled-spectral-reasoning-default_splits",
      "description": "Splits for the claude-3.5-distilled-spectral-reasoning-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "claude-3.5-distilled-spectral-reasoning-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "claude-3.5-distilled-spectral-reasoning-default_splits/split_name": "train"
        },
        {
          "claude-3.5-distilled-spectral-reasoning-default_splits/split_name": "test"
        },
        {
          "claude-3.5-distilled-spectral-reasoning-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "claude-3.5-distilled-spectral-reasoning-default",
      "description": "jablonkagroup/chempile-reasoning - 'claude-3.5-distilled-spectral-reasoning-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "claude-3.5-distilled-spectral-reasoning-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-claude-3.5-distilled-spectral-reasoning-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "claude\\-3\\.5\\-distilled\\-spectral\\-reasoning\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "claude-3.5-distilled-spectral-reasoning-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "claude-3.5-distilled-spectral-reasoning-default/prompt",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-claude-3.5-distilled-spectral-reasoning-default"
            },
            "extract": {
              "column": "prompt"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "claude-3.5-distilled-spectral-reasoning-default/extracted_reasoning",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-claude-3.5-distilled-spectral-reasoning-default"
            },
            "extract": {
              "column": "extracted_reasoning"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "claude-3.5-distilled-spectral-reasoning-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-claude-3.5-distilled-spectral-reasoning-default"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "claude-3.5-distilled-spectral-reasoning-default/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-claude-3.5-distilled-spectral-reasoning-default"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "mattermodeling_stackexchange-completion_0_splits/split_name"
      },
      "@id": "mattermodeling_stackexchange-completion_0_splits",
      "name": "mattermodeling_stackexchange-completion_0_splits",
      "description": "Splits for the mattermodeling_stackexchange-completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "mattermodeling_stackexchange-completion_0_splits/split_name": "train"
        },
        {
          "mattermodeling_stackexchange-completion_0_splits/split_name": "test"
        },
        {
          "mattermodeling_stackexchange-completion_0_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "mattermodeling_stackexchange-completion_0",
      "description": "jablonkagroup/chempile-reasoning - 'mattermodeling_stackexchange-completion_0' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "mattermodeling_stackexchange\\-completion_0/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "mattermodeling_stackexchange-completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "mattermodeling_stackexchange-completion_1_splits/split_name"
      },
      "@id": "mattermodeling_stackexchange-completion_1_splits",
      "name": "mattermodeling_stackexchange-completion_1_splits",
      "description": "Splits for the mattermodeling_stackexchange-completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "mattermodeling_stackexchange-completion_1_splits/split_name": "train"
        },
        {
          "mattermodeling_stackexchange-completion_1_splits/split_name": "test"
        },
        {
          "mattermodeling_stackexchange-completion_1_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "mattermodeling_stackexchange-completion_1",
      "description": "jablonkagroup/chempile-reasoning - 'mattermodeling_stackexchange-completion_1' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "mattermodeling_stackexchange\\-completion_1/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "mattermodeling_stackexchange-completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "mattermodeling_stackexchange-instruction_0_splits/split_name"
      },
      "@id": "mattermodeling_stackexchange-instruction_0_splits",
      "name": "mattermodeling_stackexchange-instruction_0_splits",
      "description": "Splits for the mattermodeling_stackexchange-instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "mattermodeling_stackexchange-instruction_0_splits/split_name": "train"
        },
        {
          "mattermodeling_stackexchange-instruction_0_splits/split_name": "test"
        },
        {
          "mattermodeling_stackexchange-instruction_0_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "mattermodeling_stackexchange-instruction_0",
      "description": "jablonkagroup/chempile-reasoning - 'mattermodeling_stackexchange-instruction_0' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "mattermodeling_stackexchange\\-instruction_0/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "mattermodeling_stackexchange-instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "mattermodeling_stackexchange-instruction_1_splits/split_name"
      },
      "@id": "mattermodeling_stackexchange-instruction_1_splits",
      "name": "mattermodeling_stackexchange-instruction_1_splits",
      "description": "Splits for the mattermodeling_stackexchange-instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "mattermodeling_stackexchange-instruction_1_splits/split_name": "train"
        },
        {
          "mattermodeling_stackexchange-instruction_1_splits/split_name": "test"
        },
        {
          "mattermodeling_stackexchange-instruction_1_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "mattermodeling_stackexchange-instruction_1",
      "description": "jablonkagroup/chempile-reasoning - 'mattermodeling_stackexchange-instruction_1' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "mattermodeling_stackexchange\\-instruction_1/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "mattermodeling_stackexchange-instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "mattermodeling_stackexchange-instruction_2_splits/split_name"
      },
      "@id": "mattermodeling_stackexchange-instruction_2_splits",
      "name": "mattermodeling_stackexchange-instruction_2_splits",
      "description": "Splits for the mattermodeling_stackexchange-instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "mattermodeling_stackexchange-instruction_2_splits/split_name": "train"
        },
        {
          "mattermodeling_stackexchange-instruction_2_splits/split_name": "test"
        },
        {
          "mattermodeling_stackexchange-instruction_2_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "mattermodeling_stackexchange-instruction_2",
      "description": "jablonkagroup/chempile-reasoning - 'mattermodeling_stackexchange-instruction_2' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "mattermodeling_stackexchange\\-instruction_2/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "mattermodeling_stackexchange-instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "mattermodeling_stackexchange-raw_data_splits/split_name"
      },
      "@id": "mattermodeling_stackexchange-raw_data_splits",
      "name": "mattermodeling_stackexchange-raw_data_splits",
      "description": "Splits for the mattermodeling_stackexchange-raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "mattermodeling_stackexchange-raw_data_splits/split_name": "train"
        },
        {
          "mattermodeling_stackexchange-raw_data_splits/split_name": "test"
        },
        {
          "mattermodeling_stackexchange-raw_data_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "mattermodeling_stackexchange-raw_data",
      "description": "jablonkagroup/chempile-reasoning - 'mattermodeling_stackexchange-raw_data' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "mattermodeling_stackexchange\\-raw_data/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "mattermodeling_stackexchange-raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-raw_data/title",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-raw_data"
            },
            "extract": {
              "column": "title"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-raw_data/q",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-raw_data"
            },
            "extract": {
              "column": "q"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-raw_data/a",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-raw_data"
            },
            "extract": {
              "column": "a"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "mattermodeling_stackexchange-raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-mattermodeling_stackexchange-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "physics_stackexchange-completion_0_splits/split_name"
      },
      "@id": "physics_stackexchange-completion_0_splits",
      "name": "physics_stackexchange-completion_0_splits",
      "description": "Splits for the physics_stackexchange-completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "physics_stackexchange-completion_0_splits/split_name": "train"
        },
        {
          "physics_stackexchange-completion_0_splits/split_name": "test"
        },
        {
          "physics_stackexchange-completion_0_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "physics_stackexchange-completion_0",
      "description": "jablonkagroup/chempile-reasoning - 'physics_stackexchange-completion_0' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "physics_stackexchange\\-completion_0/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "physics_stackexchange-completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "physics_stackexchange-completion_1_splits/split_name"
      },
      "@id": "physics_stackexchange-completion_1_splits",
      "name": "physics_stackexchange-completion_1_splits",
      "description": "Splits for the physics_stackexchange-completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "physics_stackexchange-completion_1_splits/split_name": "train"
        },
        {
          "physics_stackexchange-completion_1_splits/split_name": "test"
        },
        {
          "physics_stackexchange-completion_1_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "physics_stackexchange-completion_1",
      "description": "jablonkagroup/chempile-reasoning - 'physics_stackexchange-completion_1' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "physics_stackexchange\\-completion_1/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "physics_stackexchange-completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "physics_stackexchange-instruction_0_splits/split_name"
      },
      "@id": "physics_stackexchange-instruction_0_splits",
      "name": "physics_stackexchange-instruction_0_splits",
      "description": "Splits for the physics_stackexchange-instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "physics_stackexchange-instruction_0_splits/split_name": "train"
        },
        {
          "physics_stackexchange-instruction_0_splits/split_name": "test"
        },
        {
          "physics_stackexchange-instruction_0_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "physics_stackexchange-instruction_0",
      "description": "jablonkagroup/chempile-reasoning - 'physics_stackexchange-instruction_0' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "physics_stackexchange\\-instruction_0/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "physics_stackexchange-instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "physics_stackexchange-instruction_1_splits/split_name"
      },
      "@id": "physics_stackexchange-instruction_1_splits",
      "name": "physics_stackexchange-instruction_1_splits",
      "description": "Splits for the physics_stackexchange-instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "physics_stackexchange-instruction_1_splits/split_name": "train"
        },
        {
          "physics_stackexchange-instruction_1_splits/split_name": "test"
        },
        {
          "physics_stackexchange-instruction_1_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "physics_stackexchange-instruction_1",
      "description": "jablonkagroup/chempile-reasoning - 'physics_stackexchange-instruction_1' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "physics_stackexchange\\-instruction_1/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "physics_stackexchange-instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "physics_stackexchange-instruction_2_splits/split_name"
      },
      "@id": "physics_stackexchange-instruction_2_splits",
      "name": "physics_stackexchange-instruction_2_splits",
      "description": "Splits for the physics_stackexchange-instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "physics_stackexchange-instruction_2_splits/split_name": "train"
        },
        {
          "physics_stackexchange-instruction_2_splits/split_name": "test"
        },
        {
          "physics_stackexchange-instruction_2_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "physics_stackexchange-instruction_2",
      "description": "jablonkagroup/chempile-reasoning - 'physics_stackexchange-instruction_2' subset\n\nAdditional information:\n- 3 splits: train, test, val\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "physics_stackexchange\\-instruction_2/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "physics_stackexchange-instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "physics_stackexchange-raw_data_splits/split_name"
      },
      "@id": "physics_stackexchange-raw_data_splits",
      "name": "physics_stackexchange-raw_data_splits",
      "description": "Splits for the physics_stackexchange-raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "physics_stackexchange-raw_data_splits/split_name": "train"
        },
        {
          "physics_stackexchange-raw_data_splits/split_name": "test"
        },
        {
          "physics_stackexchange-raw_data_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "physics_stackexchange-raw_data",
      "description": "jablonkagroup/chempile-reasoning - 'physics_stackexchange-raw_data' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "physics_stackexchange\\-raw_data/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "physics_stackexchange-raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-raw_data/title",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-raw_data"
            },
            "extract": {
              "column": "title"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-raw_data/q",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-raw_data"
            },
            "extract": {
              "column": "q"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-raw_data/a",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-raw_data"
            },
            "extract": {
              "column": "a"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "physics_stackexchange-raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-physics_stackexchange-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "spectra_reasoning_deepseek-default_splits/split_name"
      },
      "@id": "spectra_reasoning_deepseek-default_splits",
      "name": "spectra_reasoning_deepseek-default_splits",
      "description": "Splits for the spectra_reasoning_deepseek-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "spectra_reasoning_deepseek-default_splits/split_name": "train"
        },
        {
          "spectra_reasoning_deepseek-default_splits/split_name": "test"
        },
        {
          "spectra_reasoning_deepseek-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "spectra_reasoning_deepseek-default",
      "description": "jablonkagroup/chempile-reasoning - 'spectra_reasoning_deepseek-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "spectra_reasoning_deepseek\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "spectra_reasoning_deepseek-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek-default/smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek-default"
            },
            "extract": {
              "column": "smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek-default/reasoning",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek-default"
            },
            "extract": {
              "column": "reasoning"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek-default/response",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek-default"
            },
            "extract": {
              "column": "response"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek-default/response_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek-default"
            },
            "extract": {
              "column": "response_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek-default/correct",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek-default"
            },
            "extract": {
              "column": "correct"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek-default/question",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek-default"
            },
            "extract": {
              "column": "question"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek-default"
            },
            "extract": {
              "column": "text"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "spectra_reasoning_deepseek_mcq-default_splits/split_name"
      },
      "@id": "spectra_reasoning_deepseek_mcq-default_splits",
      "name": "spectra_reasoning_deepseek_mcq-default_splits",
      "description": "Splits for the spectra_reasoning_deepseek_mcq-default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek_mcq-default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "spectra_reasoning_deepseek_mcq-default_splits/split_name": "train"
        },
        {
          "spectra_reasoning_deepseek_mcq-default_splits/split_name": "test"
        },
        {
          "spectra_reasoning_deepseek_mcq-default_splits/split_name": "val"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "spectra_reasoning_deepseek_mcq-default",
      "description": "jablonkagroup/chempile-reasoning - 'spectra_reasoning_deepseek_mcq-default' subset\n\nAdditional information:\n- 3 splits: train, test, val",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek_mcq-default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek_mcq-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "spectra_reasoning_deepseek_mcq\\-default/(?:partial-)?(train|test|val)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "spectra_reasoning_deepseek_mcq-default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek_mcq-default/smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek_mcq-default"
            },
            "extract": {
              "column": "smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek_mcq-default/reasoning",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek_mcq-default"
            },
            "extract": {
              "column": "reasoning"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek_mcq-default/response",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek_mcq-default"
            },
            "extract": {
              "column": "response"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek_mcq-default/response_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek_mcq-default"
            },
            "extract": {
              "column": "response_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek_mcq-default/correct",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek_mcq-default"
            },
            "extract": {
              "column": "correct"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek_mcq-default/question",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek_mcq-default"
            },
            "extract": {
              "column": "question"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "spectra_reasoning_deepseek_mcq-default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-spectra_reasoning_deepseek_mcq-default"
            },
            "extract": {
              "column": "text"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "chempile-reasoning",
  "description": "jablonkagroup/chempile-reasoning dataset hosted on Hugging Face and contributed by the HF Datasets community",
  "alternateName": [
    "jablonkagroup/chempile-reasoning"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "cc-by-sa-4.0",
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "license": "https://choosealicense.com/licenses/cc-by-sa-4.0/",
  "url": "https://huggingface.co/datasets/jablonkagroup/chempile-reasoning"
}

==> croissant_files/cyp2c9_substrate_carbonmangels_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp2c9_substrate_carbonmangels/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP2C9_Substrate",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP2C9_Substrate"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp2c9_substrate_carbonmangels",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nCYP P450 2C9 plays a major role in the oxidation of both xenobiotic\nand endogenous compounds. Substrates are drugs that are metabolized by the enzyme.\nTDC used a dataset from Carbon Mangels et al, which merged information on substrates\nand nonsubstrates from six publications.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp2c9_substrate_carbonmangels.",
  "alternateName": [
    "jablonkagroup/cyp2c9_substrate_carbonmangels"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp2c9_substrate_carbonmangels"
}

==> croissant_files/cyp2d6_substrate_carbonmangels_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp2d6_substrate_carbonmangels/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    }
  ],
  "recordSet": [],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp2d6_substrate_carbonmangels",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nCYP2D6 is primarily expressed in the liver. It is also highly expressed\nin areas of the central nervous system, including the substantia nigra. TDC\nused a dataset from Carbon Mangels et al, which merged information on substrates\nand nonsubstrates from six publications.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp2d6_substrate_carbonmangels.",
  "alternateName": [
    "jablonkagroup/cyp2d6_substrate_carbonmangels"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp2d6_substrate_carbonmangels"
}

==> croissant_files/cyp3a4_substrate_carbonmangels_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp3a4_substrate_carbonmangels/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP3A4_Substrate",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP3A4_Substrate"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp3a4_substrate_carbonmangels",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nCYP3A4 is an important enzyme in the body, mainly found in the liver\nand in the intestine. It oxidizes small foreign organic molecules (xenobiotics),\nsuch as toxins or drugs, so that they can be removed from the body. TDC used\na dataset from Carbon Mangels et al, which merged information on substrates\nand nonsubstrates from six publications.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp3a4_substrate_carbonmangels.",
  "alternateName": [
    "jablonkagroup/cyp3a4_substrate_carbonmangels"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp3a4_substrate_carbonmangels"
}

==> croissant_files/cyp_p450_1a2_inhibition_veith_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP1A2_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP1A2_inhibition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp_p450_1a2_inhibition_veith_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe CYP P450 genes are involved in the formation and breakdown (metabolism)\nof various molecules and chemicals within cells. Specifically, CYP1A2 localizes\nto the endoplasmic reticulum and its expression is induced by some polycyclic\naromatic hydrocarbons (PAHs), some of which are found in cigarette smoke. It\nis able to metabolize some PAHs to carcinogenic intermediates. Other xenobiotic\nsubstrates for this enzyme include caffeine\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al.",
  "alternateName": [
    "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al"
}

==> croissant_files/cyp_p450_2c19_inhibition_veith_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP2C19_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP2C19_inhibition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp_p450_2c19_inhibition_veith_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe CYP P450 genes are essential in the breakdown (metabolism) of\nvarious molecules and chemicals within cells. A drug that can inhibit these\nenzymes would mean poor metabolism to this drug and other drugs, which could lead\nto drug-drug interactions and adverse effects. Specifically, the CYP2C19 gene\nprovides instructions for making an enzyme of the endoplasmic reticulum, which\nis involved in protein processing and transport.\n\nCurated\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al.",
  "alternateName": [
    "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al"
}

==> croissant_files/cyp_p450_2c9_inhibition_veith_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP2C9_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP2C9_inhibition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp_p450_2c9_inhibition_veith_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe CYP P450 genes are involved in the formation and breakdown (metabolism)\nof various molecules and chemicals within cells. Specifically, the CYP P450\n2C9 plays a major role in the oxidation of both xenobiotic and endogenous compounds.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Veith2009,\ndoi = {10.1038/nbt.1581},\nurl =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al.",
  "alternateName": [
    "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al"
}

==> croissant_files/cyp_p450_2d6_inhibition_veith_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP2D6_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP2D6_inhibition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp_p450_2d6_inhibition_veith_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe CYP P450 genes are involved in the formation and breakdown (metabolism)\nof various molecules and chemicals within cells. Specifically, CYP2D6 is primarily\nexpressed in the liver. It is also highly expressed in areas of the central\nnervous system, including the substantia nigra.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Veith2009,\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al.",
  "alternateName": [
    "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al"
}

==> croissant_files/cyp_p450_3a4_inhibition_veith_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP3A4_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP3A4_inhibition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp_p450_3a4_inhibition_veith_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe CYP P450 genes are involved in the formation and breakdown (metabolism)\nof various molecules and chemicals within cells. Specifically, CYP3A4 is an\nimportant enzyme in the body, mainly found in the liver and in the intestine.\nIt oxidizes small foreign organic molecules (xenobiotics), such as toxins or\ndrugs, so that they can be removed from the body.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\ncorresponding\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al.",
  "alternateName": [
    "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al"
}

==> croissant_files/drug_induced_liver_injury_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/drug_induced_liver_injury/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/drug_induced_liver_injury - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/drug_induced_liver_injury - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/drug_induced_liver_injury - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/drug_induced_liver_injury - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/drug_induced_liver_injury - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/drug_induced_liver_injury - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/liver_injury",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "liver_injury"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "drug_induced_liver_injury",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nDrug-induced liver injury (DILI) is fatal liver disease caused by drugs\nand it has been the single most frequent cause of safety-related drug marketing\nwithdrawals for the past 50 years (e.g. iproniazid, ticrynafen, benoxaprofen).\nThis dataset is aggregated from U.S. FDA 2019s National Center for Toxicological\nResearch.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/drug_induced_liver_injury.",
  "alternateName": [
    "jablonkagroup/drug_induced_liver_injury"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/drug_induced_liver_injury"
}

==> croissant_files/drugchat_liang_zhang_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/drugchat_liang_zhang_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/drugchat_liang_zhang_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/drugchat_liang_zhang_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/drugchat_liang_zhang_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/drugchat_liang_zhang_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/drugchat_liang_zhang_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/drugchat_liang_zhang_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/quest",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "quest"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/answ",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "answ"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "drugchat_liang_zhang_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nInstruction tuning dataset used for the LLM component of DrugChat.\n10,834 compounds (3,8962  from ChEMBL and 6,942 from  PubChem) containing\ndescriptive drug information were collected. 143,517 questions were generated\nusing the molecules' classification, properties and descriptions from ChEBI, LOTUS & YMDB.\n\nCurated by:\nLicense: BSD-3-Clause\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nrep & data source\n\n\n\t\n\t\t\n\t\tCitation\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/drugchat_liang_zhang_et_al.",
  "alternateName": [
    "jablonkagroup/drugchat_liang_zhang_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/drugchat_liang_zhang_et_al"
}

==> croissant_files/flashpoint_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/flashpoint/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/flashpoint - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/flashpoint - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/flashpoint - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/flashpoint - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/flashpoint - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/flashpoint - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/flashpoint - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/flashpoint - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/flashpoint - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/flashpoint - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/flashpoint - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/flashpoint - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/flashpoint",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "flashpoint"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "flashpoint",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nCuration of experimentally determined flash point values measured with open cup and closed cup methods.\nThe values are from academic papers, the Hazardous Chemicals Handbook, and the PubChem chemical database.\nDifferences from the stated sources in the paper are:\n\nValues from the DIPPR database are not included in their dataset as they are proprietary.\nThere are appear to be no values from Lange's handbook of chemistry in their dataset.\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/flashpoint.",
  "alternateName": [
    "jablonkagroup/flashpoint"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/flashpoint"
}

==> croissant_files/formation_energies_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/formation_energies/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/formation_energies - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/formation_energies - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/formation_energies - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/formation_energies - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/formation_energies - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/formation_energies - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/formation_energies - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/formation_energies - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/formation_energies - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/formation_energies - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/formation_energies - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/formation_energies - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/formation_energies - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/formation_energies - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/formation_energies - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/composition",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "composition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Ef",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Ef"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Ed",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Ed"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rxn",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rxn"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/stability",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "stability"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "formation_energies",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nFormation and decomposition energies of inorganic solids mined from the Materials Project database.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Bartel_2020,\n  doi = {10.1038/s41524-020-00362-y},\n  url = {https://doi.org/10.1038%2Fs41524-020-00362-y},\n  year = 2020,\n  month = {jul},\n  publisher = {Springer Science and Business Media {LLC}},\n  volume = {6}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/formation_energies.",
  "alternateName": [
    "jablonkagroup/formation_energies"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/formation_energies"
}

==> croissant_files/freesolv_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/freesolv/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_15",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_15/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_16",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_16/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_17",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_17/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/freesolv - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/freesolv - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/freesolv - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_11_splits/split_name"
      },
      "@id": "completion_11_splits",
      "name": "completion_11_splits",
      "description": "Splits for the completion_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_11_splits/split_name": "train"
        },
        {
          "completion_11_splits/split_name": "val"
        },
        {
          "completion_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_11",
      "description": "jablonkagroup/freesolv - 'completion_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_12_splits/split_name"
      },
      "@id": "completion_12_splits",
      "name": "completion_12_splits",
      "description": "Splits for the completion_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_12_splits/split_name": "train"
        },
        {
          "completion_12_splits/split_name": "val"
        },
        {
          "completion_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_12",
      "description": "jablonkagroup/freesolv - 'completion_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_13_splits/split_name"
      },
      "@id": "completion_13_splits",
      "name": "completion_13_splits",
      "description": "Splits for the completion_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_13_splits/split_name": "train"
        },
        {
          "completion_13_splits/split_name": "val"
        },
        {
          "completion_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_13",
      "description": "jablonkagroup/freesolv - 'completion_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/freesolv - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/freesolv - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/freesolv - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/freesolv - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/freesolv - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/freesolv - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/freesolv - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/freesolv - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/freesolv - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/freesolv - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/freesolv - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/freesolv - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/freesolv - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/freesolv - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/freesolv - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_15_splits/split_name"
      },
      "@id": "instruction_15_splits",
      "name": "instruction_15_splits",
      "description": "Splits for the instruction_15 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_15_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_15_splits/split_name": "train"
        },
        {
          "instruction_15_splits/split_name": "val"
        },
        {
          "instruction_15_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_15",
      "description": "jablonkagroup/freesolv - 'instruction_15' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_15/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_15/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_15_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_16_splits/split_name"
      },
      "@id": "instruction_16_splits",
      "name": "instruction_16_splits",
      "description": "Splits for the instruction_16 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_16_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_16_splits/split_name": "train"
        },
        {
          "instruction_16_splits/split_name": "val"
        },
        {
          "instruction_16_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_16",
      "description": "jablonkagroup/freesolv - 'instruction_16' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_16/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_16/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_16_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_17_splits/split_name"
      },
      "@id": "instruction_17_splits",
      "name": "instruction_17_splits",
      "description": "Splits for the instruction_17 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_17_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_17_splits/split_name": "train"
        },
        {
          "instruction_17_splits/split_name": "val"
        },
        {
          "instruction_17_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_17",
      "description": "jablonkagroup/freesolv - 'instruction_17' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_17/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_17/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_17_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/freesolv - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/freesolv - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/freesolv - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/freesolv - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/freesolv - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/freesolv - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/freesolv - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/freesolv - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/freesolv - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/iupac_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "iupac_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/exp_value",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "exp_value"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/exp_uncertainty",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "exp_uncertainty"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/GAFF",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "GAFF"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/calc_uncertainty",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "calc_uncertainty"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/exp_ref",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "exp_ref"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/calc_reference",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "calc_reference"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/notes",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "notes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "freesolv",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nExperimental and calculated small molecule hydration free energies\n\nCurated by:\nLicense: CC BY-NC-SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\nissue tracker and source data\nrepository with data\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{mobley2013experimental,\ntitle={Experimental and calculated small molecule hydration free energies},\nauthor={Mobley, David L},\nyear={2013}\n\n",
  "alternateName": [
    "jablonkagroup/freesolv"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/freesolv"
}

==> croissant_files/half_life_obach_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/half_life_obach/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/half_life_obach - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/half_life_obach - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/half_life_obach - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/half_life_obach - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/half_life_obach - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/half_life_obach - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/half_life_obach - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/half_life_obach - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/half_life_obach - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/half_life_obach - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/half_life_obach - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/half_life_obach - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/half_life_obach - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/half_life_obach - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/half_life_obach - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/half_life_obach - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/half_life_obach - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/half_life_obach - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/half_life_obach - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/half_life_obach - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/half_life_duration",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "half_life_duration"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "half_life_obach",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHalf life of a drug is the duration for the concentration of the drug\nin the body to be reduced by half. It measures the duration of actions of a drug.\nThis dataset deposited version under CHEMBL assay 1614674.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Obach2008,\ndoi = {10.1124/dmd.108.020479},\nurl = {https://doi.org/10.1124/dmd.108.020479}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/half_life_obach.",
  "alternateName": [
    "jablonkagroup/half_life_obach"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/half_life_obach"
}

==> croissant_files/herg_blockers_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/herg_blockers/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/herg_blockers - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/herg_blockers - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/herg_blockers - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/herg_blockers - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/herg_blockers - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/herg_blockers - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/herg_blockers - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/herg_blockers - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/herg_blockers - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/herg_blockers - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/herg_blockers - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/herg_blockers - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/herg_blockers - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/herg_blockers - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/herg_blockers - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/herg_blockers - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/herg_blockers - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/herg_blockers - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/herg_blockers - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/herg_blockers - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/herg_blocker",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "herg_blocker"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "herg_blockers",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHuman ether-\u00e0-go-go related gene (hERG) is crucial for the coordination\nof the heart's beating. Thus, if a drug blocks the hERG, it could lead to severe\nadverse effects. Therefore, reliable prediction of hERG liability in the early\nstages of drug design is quite important to reduce the risk of cardiotoxicity\nrelated attritions in the later development stages.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\ncorresponding\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/herg_blockers.",
  "alternateName": [
    "jablonkagroup/herg_blockers"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/herg_blockers"
}

==> croissant_files/herg_central_at_10uM_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/herg_central_at_10uM/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/herg_central_at_10uM - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/herg_central_at_10uM - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/herg_central_at_10uM - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/herg_central_at_10uM - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/herg_central_at_10uM - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/herg_central_at_10uM - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/herg_central_at_10uM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "herg_central_at_10uM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "herg_central_at_10uM",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHuman ether-\u00e0-go-go related gene (hERG) is crucial for the coordination\nof the heart's beating. Thus, if a drug blocks the hERG, it could lead to severe\nadverse effects. Therefore, reliable prediction of hERG liability in the early\nstages of drug design is quite important to reduce the risk of cardiotoxicity-related\nattritions in the later development stages. There are three targets: hERG_at_1microM,\nhERG_at_10microM, and herg_inhib.\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/herg_central_at_10uM.",
  "alternateName": [
    "jablonkagroup/herg_central_at_10uM"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/herg_central_at_10uM"
}

==> croissant_files/herg_central_at_1uM_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/herg_central_at_1uM/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/herg_central_at_1uM - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/herg_central_at_1uM - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/herg_central_at_1uM - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/herg_central_at_1uM - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/herg_central_at_1uM - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/herg_central_at_1uM - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/herg_central_at_1uM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "herg_central_at_1uM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "herg_central_at_1uM",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHuman ether-\u00e0-go-go related gene (hERG) is crucial for the coordination\nof the heart's beating. Thus, if a drug blocks the hERG, it could lead to severe\nadverse effects. Therefore, reliable prediction of hERG liability in the early\nstages of drug design is quite important to reduce the risk of cardiotoxicity-related\nattritions in the later development stages. There are three targets: hERG_at_1microM,\nhERG_at_10microM, and herg_inhib.\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/herg_central_at_1uM.",
  "alternateName": [
    "jablonkagroup/herg_central_at_1uM"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/herg_central_at_1uM"
}

==> croissant_files/herg_central_inhib_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/herg_central_inhib/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/herg_central_inhib - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/herg_central_inhib - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/herg_central_inhib - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/herg_central_inhib - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/herg_central_inhib - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/herg_central_inhib - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/herg_inhib",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "herg_inhib"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "herg_central_inhib",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHuman ether-\u00e0-go-go related gene (hERG) is crucial for the coordination\nof the heart's beating. Thus, if a drug blocks the hERG, it could lead to severe\nadverse effects. Therefore, reliable prediction of hERG liability in the early\nstages of drug design is quite important to reduce the risk of cardiotoxicity-related\nattritions in the later development stages. There are three targets: hERG_at_1microM,\nhERG_at_10microM, and herg_inhib.\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/herg_central_inhib.",
  "alternateName": [
    "jablonkagroup/herg_central_inhib"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "Tabular",
    "Text",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/herg_central_inhib"
}

==> croissant_files/herg_karim_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/herg_karim_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/herg_karim_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/herg_karim_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/herg_karim_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/herg_karim_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/herg_karim_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/herg_karim_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/herg_blocker",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "herg_blocker"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "herg_karim_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nA integrated Ether-\u00e0-go-go-related gene (hERG) dataset consisting\nof molecular structures labelled as hERG (<10uM) and non-hERG (>=10uM) blockers in\nthe form of SMILES strings was obtained from the DeepHIT, the BindingDB database,\nChEMBL bioactivity database, and other literature.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Karim2021,\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/herg_karim_et_al.",
  "alternateName": [
    "jablonkagroup/herg_karim_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/herg_karim_et_al"
}

==> croissant_files/hiv_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/hiv/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/hiv - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/hiv - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/hiv - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/hiv - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/hiv - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/hiv - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/hiv - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/hiv - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/hiv - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/hiv - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/hiv - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/hiv - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/hiv - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/hiv - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/hiv - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/hiv - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/hiv - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/hiv - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/hiv - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/hiv - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_HIV",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_HIV"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "hiv",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe HIV dataset was introduced by the Drug Therapeutics Program (DTP)\nAIDS Antiviral Screen, which tested the ability to inhibit HIV replication for\nover 40,000 compounds.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Wu2018,\ndoi = {10.1039/c7sc02664a},\nurl = {https://doi.org/10.1039/c7sc02664a},\nyear = {2018},\npublisher = {Royal\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/hiv.",
  "alternateName": [
    "jablonkagroup/hiv"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/hiv"
}

==> croissant_files/human_intestinal_absorption_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/human_intestinal_absorption/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/human_intestinal_absorption - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/human_intestinal_absorption - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/human_intestinal_absorption - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/human_intestinal_absorption - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/human_intestinal_absorption - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/human_intestinal_absorption - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/absorption_HIA_Hou",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "absorption_HIA_Hou"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "human_intestinal_absorption",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nWhen a drug is orally administered, it needs to be absorbed from the\nhuman gastrointestinal system into the bloodstream of the human body. This ability\nof absorption is called human intestinal absorption (HIA) and it is crucial\nfor a drug to be delivered to the target.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Hou2006,\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/human_intestinal_absorption.",
  "alternateName": [
    "jablonkagroup/human_intestinal_absorption"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/human_intestinal_absorption"
}

==> croissant_files/kcnq2_potassium_channel_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/kcnq2_potassium_channel_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_kcnq2_potassium_channel",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_kcnq2_potassium_channel"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "kcnq2_potassium_channel_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThis dataset was initially curated from HTS data at\nthe PubChem database. Details are reported by Butkiewicz et al. (2013).\nPrimary screen AID 2239, AID 2287 validated active compounds to be\npotentiators. Counter screens are AID 2282, AID 2283, and AID 2558.\nFinal set of 213 active compounds was acquired by removing the active\ncompounds of AID 2282, AID 2283 and AID 2558 from the confirmatory\nscreen active set of compounds (AID 2287).\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/kcnq2_potassium_channel_butkiewicz.",
  "alternateName": [
    "jablonkagroup/kcnq2_potassium_channel_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/kcnq2_potassium_channel_butkiewicz"
}

==> croissant_files/ld50_catmos_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ld50_catmos/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ld50_catmos - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ld50_catmos - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ld50_catmos - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ld50_catmos - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ld50_catmos - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/ld50_catmos - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/ld50_catmos - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ld50_catmos - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Canonical_QSARr",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Canonical_QSARr"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CATMoS_LD50_mgkg",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CATMoS_LD50_mgkg"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/num_ghose_violations",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "num_ghose_violations"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/num_lead_likeness_violations",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "num_lead_likeness_violations"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/num_lipinski_violations",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "num_lipinski_violations"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/molecular_mass",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "molecular_mass"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/num_carbon_atoms",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "num_carbon_atoms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/num_oxygen_atoms",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "num_oxygen_atoms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/log10_LD50",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "log10_LD50"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ld50_catmos",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nAcute toxicity LD50 measures\nthe most conservative dose that can lead to lethal adverse effects.\nThe higher the dose, the more lethal of a drug.\nWe aggregated the data from multiple SMILES by computing the mean.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Mansouri_2021, title={CATMoS: Collaborative Acute Toxicity Modeling Suite},\nvolume={129}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ld50_catmos.",
  "alternateName": [
    "jablonkagroup/ld50_catmos"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ld50_catmos"
}

==> croissant_files/ld50_zhu_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ld50_zhu/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ld50_zhu - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ld50_zhu - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/ld50_zhu - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/ld50_zhu - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/ld50_zhu - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ld50_zhu - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ld50_zhu - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/ld50_zhu - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/ld50_zhu - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/ld50_zhu - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/ld50_zhu - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ld50_zhu - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/ld50_zhu - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/ld50_zhu - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/ld50_zhu - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/ld50_zhu - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/ld50_zhu - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/ld50_zhu - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/ld50_zhu - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ld50_zhu - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/acute_toxicity",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "acute_toxicity"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ld50_zhu",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nAcute toxicity LD50 measures\nthe most conservative dose that can lead to lethal adverse effects.\nThe higher the dose, the more lethal of a drug.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Zhu2009,\ndoi = {10.1021/tx900189p},\nurl = {https://doi.org/10.1021/tx900189p},\nyear = {2009},\nmonth = oct,\npublisher = {American Chemical Society ({ACS})},\nvolume =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ld50_zhu.",
  "alternateName": [
    "jablonkagroup/ld50_zhu"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ld50_zhu"
}

==> croissant_files/lift-croissants/BACE_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/BACE/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/BACE - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/BACE - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/BACE - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/BACE - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/BACE - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/BACE - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/BACE - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/BACE - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/BACE - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/BACE - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/BACE - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/pIC50",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "pIC50"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/BACE_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "BACE_inhibition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "BACE",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe BACE dataset provides quantitative pIC50 and qualitative (binary label) binding results for\na set of inhibitors of human beta-secretase 1 (BACE-1). All data are experimental values reported\nin scientific literature over the past decade, some with detailed crystal structures available.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Wu2018,\ndoi\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/BACE.",
  "alternateName": [
    "jablonkagroup/BACE"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/BACE"
}

==> croissant_files/lift-croissants/BBBP_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/BBBP/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/BBBP - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/BBBP - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/BBBP - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/BBBP - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/BBBP - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/BBBP - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/BBBP - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/BBBP - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/p_np",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "p_np"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "BBBP",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe blood-brain barrier penetration (BBBP) dataset is designed for the\nmodeling and prediction of barrier permeability. As a membrane separating\ncirculating blood and brain extracellular fluid, the blood-brain barrier\nblocks most drugs, hormones, and neurotransmitters. Thus penetration of the\nbarrier forms a long-standing issue in the development of drugs targeting\nthe central nervous system. This dataset includes binary labels for over\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/BBBP.",
  "alternateName": [
    "jablonkagroup/BBBP"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/BBBP"
}

==> croissant_files/lift-croissants/MUV_466_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_466/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_466 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_466 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_466 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_466 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_466 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_466 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-466",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-466"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_466",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_466 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_466.",
  "alternateName": [
    "jablonkagroup/MUV_466"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_466"
}

==> croissant_files/lift-croissants/MUV_548_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_548/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_548 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_548 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_548 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_548 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_548 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_548 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-548",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-548"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_548",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_548 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_548.",
  "alternateName": [
    "jablonkagroup/MUV_548"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_548"
}

==> croissant_files/lift-croissants/MUV_600_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_600/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_600 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_600 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_600 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_600 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_600 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_600 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-600",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-600"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_600",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_600 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_600.",
  "alternateName": [
    "jablonkagroup/MUV_600"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_600"
}

==> croissant_files/lift-croissants/MUV_644_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_644/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_644 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_644 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_644 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_644 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_644 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_644 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-644",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-644"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_644",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_644 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_644.",
  "alternateName": [
    "jablonkagroup/MUV_644"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_644"
}

==> croissant_files/lift-croissants/MUV_652_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_652/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_652 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_652 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_652 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_652 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_652 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_652 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-652",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-652"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_652",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_652 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_652.",
  "alternateName": [
    "jablonkagroup/MUV_652"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_652"
}

==> croissant_files/lift-croissants/MUV_689_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_689/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_689 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_689 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_689 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_689 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_689 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_689 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-689",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-689"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_689",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_689 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_689.",
  "alternateName": [
    "jablonkagroup/MUV_689"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_689"
}

==> croissant_files/lift-croissants/MUV_692_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_692/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_692 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_692 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_692 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_692 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_692 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_692 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-692",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-692"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_692",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_692 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_692.",
  "alternateName": [
    "jablonkagroup/MUV_692"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_692"
}

==> croissant_files/lift-croissants/MUV_712_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_712/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_712 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_712 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_712 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_712 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_712 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_712 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-712",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-712"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_712",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_712 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_712.",
  "alternateName": [
    "jablonkagroup/MUV_712"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_712"
}

==> croissant_files/lift-croissants/MUV_713_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_713/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_713 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_713 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_713 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_713 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_713 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_713 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-713",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-713"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_713",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_713 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_713.",
  "alternateName": [
    "jablonkagroup/MUV_713"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_713"
}

==> croissant_files/lift-croissants/MUV_733_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_733/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_733 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_733 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_733 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_733 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_733 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_733 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-733",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-733"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_733",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_733 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_733.",
  "alternateName": [
    "jablonkagroup/MUV_733"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_733"
}

==> croissant_files/lift-croissants/MUV_737_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_737/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_737 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_737 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_737 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_737 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_737 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_737 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-737",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-737"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_737",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_737 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_737.",
  "alternateName": [
    "jablonkagroup/MUV_737"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_737"
}

==> croissant_files/lift-croissants/MUV_810_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_810/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_810 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_810 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_810 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_810 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_810 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_810 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-810",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-810"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_810",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_810 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_810.",
  "alternateName": [
    "jablonkagroup/MUV_810"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_810"
}

==> croissant_files/lift-croissants/MUV_832_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_832/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_832 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_832 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_832 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_832 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_832 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_832 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-832",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-832"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_832",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_832 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_832.",
  "alternateName": [
    "jablonkagroup/MUV_832"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_832"
}

==> croissant_files/lift-croissants/MUV_846_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_846/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_846 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_846 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_846 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_846 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_846 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_846 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-846",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-846"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_846",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_846 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_846.",
  "alternateName": [
    "jablonkagroup/MUV_846"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_846"
}

==> croissant_files/lift-croissants/MUV_852_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_852/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_852 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_852 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_852 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_852 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_852 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_852 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-852",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-852"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_852",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_852 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_852.",
  "alternateName": [
    "jablonkagroup/MUV_852"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_852"
}

==> croissant_files/lift-croissants/MUV_858_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_858/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_858 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_858 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_858 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_858 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_858 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_858 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-858",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-858"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_858",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_858 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_858.",
  "alternateName": [
    "jablonkagroup/MUV_858"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_858"
}

==> croissant_files/lift-croissants/MUV_859_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/MUV_859/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/MUV_859 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/MUV_859 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/MUV_859 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/MUV_859 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/MUV_859 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/MUV_859 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MUV-859",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MUV-859"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "MUV_859",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nActivity in the MUV_859 assay\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{doi:10.1021/ci8002649,\nauthor = {Rohrer, Sebastian G. and Baumann, Knut},\ntitle = {Maximum Unbiased Validation (MUV) Data Sets for Virtual Screening Based on PubChem Bioactivity Data},\njournal = {Journal of Chemical Information and Modeling},\nvolume = {49},\nnumber = {2}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/MUV_859.",
  "alternateName": [
    "jablonkagroup/MUV_859"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/MUV_859"
}

==> croissant_files/lift-croissants/RedDB_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/RedDB/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/RedDB - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/RedDB - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/RedDB - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_11_splits/split_name"
      },
      "@id": "completion_11_splits",
      "name": "completion_11_splits",
      "description": "Splits for the completion_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_11_splits/split_name": "train"
        },
        {
          "completion_11_splits/split_name": "val"
        },
        {
          "completion_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_11",
      "description": "jablonkagroup/RedDB - 'completion_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/RedDB - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/RedDB - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/RedDB - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/RedDB - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/RedDB - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/RedDB - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/RedDB - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/RedDB - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/RedDB - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/RedDB - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/InChI",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "InChI"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/solubilityAqSolPred",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "solubilityAqSolPred"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/molecularSurface",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "molecularSurface"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/reactionFieldEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "reactionFieldEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/solventAccessSurface",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "solventAccessSurface"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cavityEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cavityEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gasEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gasEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gasHomo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gasHomo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gasLumo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gasLumo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/solutionEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "solutionEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/solutionHomo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "solutionHomo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/solutionLumo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "solutionLumo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/nuclearRepulsionEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "nuclearRepulsionEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/optGasEnergy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "optGasEnergy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/optGasHomo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "optGasHomo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/optGasLumo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "optGasLumo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "RedDB",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nRedDB: a computational database that contains 30861 molecules\nfrom two prominent classes of organic electroactive compounds, quinones and aza-aromatics,\nhas been presented. RedDB incorporates miscellaneous physicochemical property information\nof the compounds that can potentially be employed as battery performance descriptors.\nRedDBs development steps, including:\n(i) chemical library generation,\n(ii) molecular property prediction based\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/RedDB.",
  "alternateName": [
    "jablonkagroup/RedDB"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/RedDB"
}

==> croissant_files/lift-croissants/SIDER_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/SIDER/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_15",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_15/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_16",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_16/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_17",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_17/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_18",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_18/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_19",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_19/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_20",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_20/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_21",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_21/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_22",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_22/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/SIDER - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/SIDER - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/SIDER - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_11_splits/split_name"
      },
      "@id": "completion_11_splits",
      "name": "completion_11_splits",
      "description": "Splits for the completion_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_11_splits/split_name": "train"
        },
        {
          "completion_11_splits/split_name": "val"
        },
        {
          "completion_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_11",
      "description": "jablonkagroup/SIDER - 'completion_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_12_splits/split_name"
      },
      "@id": "completion_12_splits",
      "name": "completion_12_splits",
      "description": "Splits for the completion_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_12_splits/split_name": "train"
        },
        {
          "completion_12_splits/split_name": "val"
        },
        {
          "completion_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_12",
      "description": "jablonkagroup/SIDER - 'completion_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_13_splits/split_name"
      },
      "@id": "completion_13_splits",
      "name": "completion_13_splits",
      "description": "Splits for the completion_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_13_splits/split_name": "train"
        },
        {
          "completion_13_splits/split_name": "val"
        },
        {
          "completion_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_13",
      "description": "jablonkagroup/SIDER - 'completion_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_14_splits/split_name"
      },
      "@id": "completion_14_splits",
      "name": "completion_14_splits",
      "description": "Splits for the completion_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_14_splits/split_name": "train"
        },
        {
          "completion_14_splits/split_name": "val"
        },
        {
          "completion_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_14",
      "description": "jablonkagroup/SIDER - 'completion_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_15_splits/split_name"
      },
      "@id": "completion_15_splits",
      "name": "completion_15_splits",
      "description": "Splits for the completion_15 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_15_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_15_splits/split_name": "train"
        },
        {
          "completion_15_splits/split_name": "val"
        },
        {
          "completion_15_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_15",
      "description": "jablonkagroup/SIDER - 'completion_15' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_15/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_15/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_15_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_16_splits/split_name"
      },
      "@id": "completion_16_splits",
      "name": "completion_16_splits",
      "description": "Splits for the completion_16 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_16_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_16_splits/split_name": "train"
        },
        {
          "completion_16_splits/split_name": "val"
        },
        {
          "completion_16_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_16",
      "description": "jablonkagroup/SIDER - 'completion_16' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_16/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_16/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_16_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_17_splits/split_name"
      },
      "@id": "completion_17_splits",
      "name": "completion_17_splits",
      "description": "Splits for the completion_17 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_17_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_17_splits/split_name": "train"
        },
        {
          "completion_17_splits/split_name": "val"
        },
        {
          "completion_17_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_17",
      "description": "jablonkagroup/SIDER - 'completion_17' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_17/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_17/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_17_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_18_splits/split_name"
      },
      "@id": "completion_18_splits",
      "name": "completion_18_splits",
      "description": "Splits for the completion_18 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_18_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_18_splits/split_name": "train"
        },
        {
          "completion_18_splits/split_name": "val"
        },
        {
          "completion_18_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_18",
      "description": "jablonkagroup/SIDER - 'completion_18' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_18/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_18"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_18/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_18_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_18/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_18"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_18/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_18"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_18/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_18"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_18/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_18"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_19_splits/split_name"
      },
      "@id": "completion_19_splits",
      "name": "completion_19_splits",
      "description": "Splits for the completion_19 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_19_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_19_splits/split_name": "train"
        },
        {
          "completion_19_splits/split_name": "val"
        },
        {
          "completion_19_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_19",
      "description": "jablonkagroup/SIDER - 'completion_19' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_19/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_19"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_19/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_19_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_19/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_19"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_19/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_19"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_19/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_19"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_19/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_19"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/SIDER - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_20_splits/split_name"
      },
      "@id": "completion_20_splits",
      "name": "completion_20_splits",
      "description": "Splits for the completion_20 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_20_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_20_splits/split_name": "train"
        },
        {
          "completion_20_splits/split_name": "val"
        },
        {
          "completion_20_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_20",
      "description": "jablonkagroup/SIDER - 'completion_20' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_20/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_20"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_20/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_20_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_20/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_20"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_20/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_20"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_20/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_20"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_20/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_20"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_21_splits/split_name"
      },
      "@id": "completion_21_splits",
      "name": "completion_21_splits",
      "description": "Splits for the completion_21 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_21_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_21_splits/split_name": "train"
        },
        {
          "completion_21_splits/split_name": "val"
        },
        {
          "completion_21_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_21",
      "description": "jablonkagroup/SIDER - 'completion_21' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_21/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_21"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_21/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_21_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_21/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_21"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_21/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_21"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_21/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_21"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_21/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_21"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_22_splits/split_name"
      },
      "@id": "completion_22_splits",
      "name": "completion_22_splits",
      "description": "Splits for the completion_22 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_22_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_22_splits/split_name": "train"
        },
        {
          "completion_22_splits/split_name": "val"
        },
        {
          "completion_22_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_22",
      "description": "jablonkagroup/SIDER - 'completion_22' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_22/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_22"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_22/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_22_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_22/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_22"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_22/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_22"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_22/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_22"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_22/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_22"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/SIDER - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/SIDER - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/SIDER - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/SIDER - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/SIDER - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/SIDER - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/SIDER - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/SIDER - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/hepatobiliary_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "hepatobiliary_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/metabolism_and_nutrition_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "metabolism_and_nutrition_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/eye_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "eye_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/musculoskeletal_and_connective_tissue_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "musculoskeletal_and_connective_tissue_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gastrointestinal_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gastrointestinal_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/immune_system_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "immune_system_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/reproductive_system_and_breast_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "reproductive_system_and_breast_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/neoplasms_benign_malignant_and_unspecified__incl_cysts_and_polyps_",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "neoplasms_benign_malignant_and_unspecified_(incl_cysts_and_polyps)"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/general_disorders_and_administration_site_conditions",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "general_disorders_and_administration_site_conditions"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/endocrine_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "endocrine_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/surgical_and_medical_procedures",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "surgical_and_medical_procedures"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/vascular_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "vascular_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/blood_and_lymphatic_system_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "blood_and_lymphatic_system_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/skin_and_subcutaneous_tissue_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "skin_and_subcutaneous_tissue_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/congenital_familial_and_genetic_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "congenital_familial_and_genetic_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/infections_and_infestations",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "infections_and_infestations"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/respiratory_thoracic_and_mediastinal_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "respiratory_thoracic_and_mediastinal_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/psychiatric_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "psychiatric_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/renal_and_urinary_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "renal_and_urinary_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/pregnancy_puerperium_and_perinatal_conditions",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "pregnancy_puerperium_and_perinatal_conditions"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/ear_and_labyrinth_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "ear_and_labyrinth_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cardiac_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cardiac_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/nervous_system_disorders",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "nervous_system_disorders"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "SIDER",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nDatabase of marketed drugs and adverse drug reactions (ADR), grouped into 23 system organ classes.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gkv1075,\nauthor = {Kuhn, Michael and Letunic, Ivica and Jensen, Lars Juhl and Bork, Peer},\ntitle = \"{The SIDER database of drugs and side effects}\",\njournal = {Nucleic Acids Research}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/SIDER.",
  "alternateName": [
    "jablonkagroup/SIDER"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/SIDER"
}

==> croissant_files/lift-croissants/ames_mutagenicity_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ames_mutagenicity/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ames_mutagenicity - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ames_mutagenicity - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/ames_mutagenicity - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/ames_mutagenicity - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/ames_mutagenicity - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/ames_mutagenicity - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ames_mutagenicity - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/mutagenic",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "mutagenic"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ames_mutagenicity",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nMutagenicity means the ability of a drug to induce genetic alterations.\nDrugs that can cause damage to the DNA can result in cell death or other severe\nadverse effects. Nowadays, the most widely used assay for testing the mutagenicity\nof compounds is the Ames experiment which was invented by a professor named\nAmes. The Ames test is a short term bacterial reverse mutation assay detecting\na large number of compounds which can induce\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ames_mutagenicity.",
  "alternateName": [
    "jablonkagroup/ames_mutagenicity"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ames_mutagenicity"
}

==> croissant_files/lift-croissants/bc5chem_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bc5chem/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bc5chem - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/bc5chem - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/bc5chem - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/bc5chem - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/bc5chem - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bc5chem - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/matched_words",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "matched_words"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bc5chem",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nBC5CHEM is a named entity recognition dataset for chemical mentions.\n\nCurated by:\nLicense: https://huggingface.co/datasets/bigbio/blurb/blob/main/LICENSE\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{gu2021domain,\n    title = {\n        Domain-specific language model pretraining for biomedical natural\n        language processing\n    },\n    author = {\n        Gu, Yu and Tinn, Robert and Cheng, Hao\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/bc5chem.",
  "alternateName": [
    "jablonkagroup/bc5chem"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bc5chem"
}

==> croissant_files/lift-croissants/bc5disease_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bc5disease/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bc5disease - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/bc5disease - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/bc5disease - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/bc5disease - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/bc5disease - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bc5disease - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/matched_words",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "matched_words"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bc5disease",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nBC5Disease is a named entity recognition dataset for disease mentions.\n\nCurated by:\nLicense: https://huggingface.co/datasets/bigbio/blurb/blob/main/LICENSE\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{gu2021domain,\n    title = {\n        Domain-specific language model pretraining for biomedical natural\n        language processing\n    },\n    author = {\n        Gu, Yu and Tinn, Robert and Cheng, Hao\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/bc5disease.",
  "alternateName": [
    "jablonkagroup/bc5disease"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bc5disease"
}

==> croissant_files/lift-croissants/bicerano_dataset_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bicerano_dataset/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_15",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_15/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_16",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_16/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_17",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_17/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/bicerano_dataset - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/bicerano_dataset - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/bicerano_dataset - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_11_splits/split_name"
      },
      "@id": "completion_11_splits",
      "name": "completion_11_splits",
      "description": "Splits for the completion_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_11_splits/split_name": "train"
        },
        {
          "completion_11_splits/split_name": "val"
        },
        {
          "completion_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_11",
      "description": "jablonkagroup/bicerano_dataset - 'completion_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_12_splits/split_name"
      },
      "@id": "completion_12_splits",
      "name": "completion_12_splits",
      "description": "Splits for the completion_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_12_splits/split_name": "train"
        },
        {
          "completion_12_splits/split_name": "val"
        },
        {
          "completion_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_12",
      "description": "jablonkagroup/bicerano_dataset - 'completion_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_13_splits/split_name"
      },
      "@id": "completion_13_splits",
      "name": "completion_13_splits",
      "description": "Splits for the completion_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_13_splits/split_name": "train"
        },
        {
          "completion_13_splits/split_name": "val"
        },
        {
          "completion_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_13",
      "description": "jablonkagroup/bicerano_dataset - 'completion_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_14_splits/split_name"
      },
      "@id": "completion_14_splits",
      "name": "completion_14_splits",
      "description": "Splits for the completion_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_14_splits/split_name": "train"
        },
        {
          "completion_14_splits/split_name": "val"
        },
        {
          "completion_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_14",
      "description": "jablonkagroup/bicerano_dataset - 'completion_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_15_splits/split_name"
      },
      "@id": "completion_15_splits",
      "name": "completion_15_splits",
      "description": "Splits for the completion_15 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_15_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_15_splits/split_name": "train"
        },
        {
          "completion_15_splits/split_name": "val"
        },
        {
          "completion_15_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_15",
      "description": "jablonkagroup/bicerano_dataset - 'completion_15' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_15/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_15/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_15_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_15/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_15"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_16_splits/split_name"
      },
      "@id": "completion_16_splits",
      "name": "completion_16_splits",
      "description": "Splits for the completion_16 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_16_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_16_splits/split_name": "train"
        },
        {
          "completion_16_splits/split_name": "val"
        },
        {
          "completion_16_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_16",
      "description": "jablonkagroup/bicerano_dataset - 'completion_16' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_16/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_16/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_16_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_16/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_16"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_17_splits/split_name"
      },
      "@id": "completion_17_splits",
      "name": "completion_17_splits",
      "description": "Splits for the completion_17 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_17_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_17_splits/split_name": "train"
        },
        {
          "completion_17_splits/split_name": "val"
        },
        {
          "completion_17_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_17",
      "description": "jablonkagroup/bicerano_dataset - 'completion_17' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_17/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_17/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_17_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_17/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_17"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/bicerano_dataset - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/bicerano_dataset - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/bicerano_dataset - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/bicerano_dataset - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/bicerano_dataset - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/bicerano_dataset - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/bicerano_dataset - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/bicerano_dataset - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bicerano_dataset - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/bicerano_dataset - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/bicerano_dataset - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/bicerano_dataset - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/bicerano_dataset - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bicerano_dataset - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/PSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "PSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Tg_exp",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Tg_exp"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Tg_calc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Tg_calc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Tg_calc_std",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Tg_calc_std"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rho_300K_exp",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rho_300K_exp"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rho_300K_calc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rho_300K_calc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rho_300K_calc_std",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rho_300K_calc_std"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/glass_CTE_calc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "glass_CTE_calc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/glass_CTE_calc_std",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "glass_CTE_calc_std"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rubber_CTE_calc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rubber_CTE_calc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rubber_CTE_calc_std",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rubber_CTE_calc_std"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bicerano_dataset",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThis paper outlines a MD simulation workflow based on GPU MD simulation and the refined optimized potentials for liquid simulation (OPLS) OPLS3e force field to calculate glass transition temperatures (Tgs) of 315 polymers for which Bicerano reported experimental values.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{afzal2021, author = {Afzal\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/bicerano_dataset.",
  "alternateName": [
    "jablonkagroup/bicerano_dataset"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bicerano_dataset"
}

==> croissant_files/lift-croissants/bio_ner_10_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_10/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_10 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_10 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_10",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_10"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_10"
}

==> croissant_files/lift-croissants/bio_ner_12_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_12/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_12 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_12 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_12",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_12"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_12"
}

==> croissant_files/lift-croissants/bio_ner_13_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_13/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_13 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_13 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_13",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_13"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_13"
}

==> croissant_files/lift-croissants/bio_ner_14_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_14/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_14 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_14 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_14",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_14"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_14"
}

==> croissant_files/lift-croissants/bio_ner_16_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_16/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_16 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_16 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_16",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_16"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_16"
}

==> croissant_files/lift-croissants/bio_ner_17_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_17/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_17 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_17 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_17",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_17"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_17"
}

==> croissant_files/lift-croissants/bio_ner_18_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_18/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_18 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_18 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_18",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_18"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_18",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_18"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_18"
}

==> croissant_files/lift-croissants/bio_ner_19_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_19/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_19 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_19 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_18",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_18"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_19",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_19"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_19",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_19"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_19"
}

==> croissant_files/lift-croissants/bio_ner_20_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_20/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_20 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_20 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_18",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_18"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_19",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_19"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_20",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_20"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_20",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_20"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_20"
}

==> croissant_files/lift-croissants/bio_ner_22_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_22/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_22 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_22 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_18",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_18"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_19",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_19"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_20",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_20"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_21",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_21"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_22",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_22"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_22",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_22"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_22"
}

==> croissant_files/lift-croissants/bio_ner_23_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_23/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_23 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_23 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_18",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_18"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_19",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_19"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_20",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_20"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_21",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_21"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_22",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_22"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_23",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_23"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_23",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_23"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_23"
}

==> croissant_files/lift-croissants/bio_ner_24_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_24/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_24 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_24 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_10",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_10"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_11",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_11"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_12",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_12"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_13",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_13"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_14",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_14"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_15",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_15"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_16",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_16"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_17",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_17"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_18",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_18"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_19",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_19"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_20",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_20"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_21",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_21"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_22",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_22"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_23",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_23"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_24",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_24"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_24",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_24"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_24"
}

==> croissant_files/lift-croissants/bio_ner_2_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_2/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_2 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_2 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_2",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_2"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_2"
}

==> croissant_files/lift-croissants/bio_ner_3_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_3/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_3 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_3 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_3",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_3"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_3"
}

==> croissant_files/lift-croissants/bio_ner_5_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_5/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_5 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_5 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_5",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_5"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_5"
}

==> croissant_files/lift-croissants/bio_ner_6_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_6/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_6 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_6 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_6",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_6"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_6"
}

==> croissant_files/lift-croissants/bio_ner_7_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_7/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_7 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_7 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_7",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_7"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_7"
}

==> croissant_files/lift-croissants/bio_ner_8_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_8/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_8 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_8 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_8",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_8"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_8"
}

==> croissant_files/lift-croissants/bio_ner_9_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner_9/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner_9 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner_9 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_5",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_6",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_6"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_7",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_7"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_8",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_8"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_9",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_9"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner_9",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner_9"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner_9"
}

==> croissant_files/lift-croissants/bio_ner_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bio_ner/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bio_ner - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bio_ner - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/entity_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "entity_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/json",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "json"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bio_ner",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNER data.\n\nCurated by:\nLicense: NEEDS TO BE DEFINED\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\n???\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n???\n\n",
  "alternateName": [
    "jablonkagroup/bio_ner"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bio_ner"
}

==> croissant_files/lift-croissants/bioavailability_ma_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/bioavailability_ma_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/bioavailability_ma_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/bioavailable",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "bioavailable"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "bioavailability_ma_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nOral bioavailability is defined as the rate and extent to which the\nactive ingredient or active moiety is absorbed from a drug product and becomes\navailable at the site of action.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Ma2008,\ndoi = {10.1016/j.jpba.2008.03.023},\nurl = {https://doi.org/10.1016/j.jpba.2008.03.023},\nyear = {2008},\nmonth =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/bioavailability_ma_et_al.",
  "alternateName": [
    "jablonkagroup/bioavailability_ma_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/bioavailability_ma_et_al"
}

==> croissant_files/lift-croissants/block_polymers_morphology_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/block_polymers_morphology/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/block_polymers_morphology - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/block_polymers_morphology - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/block_polymers_morphology - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/block_polymers_morphology - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/block_polymers_morphology - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/block_polymers_morphology - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/phase1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "phase1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/T",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "T"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/BigSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "BigSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Mn",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Mn"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Mw",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Mw"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/D",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "D"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "block_polymers_morphology",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nResults of experimental phase measurements of di-block copolymers.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\nNo citations provided\n",
  "alternateName": [
    "jablonkagroup/block_polymers_morphology"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/block_polymers_morphology"
}

==> croissant_files/lift-croissants/blood_brain_barrier_martins_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/blood_brain_barrier_martins_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/blood_brain_barrier_martins_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/penetrate_BBB",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "penetrate_BBB"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "blood_brain_barrier_martins_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nAs a membrane separating circulating blood and brain extracellular\nfluid, the blood-brain barrier (BBB) is the protection layer that blocks most\nforeign drugs. Thus the ability of a drug to penetrate the barrier to deliver\nto the site of action forms a crucial challenge in development of drugs for the\ncentral nervous system.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ncorresponding\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/blood_brain_barrier_martins_et_al.",
  "alternateName": [
    "jablonkagroup/blood_brain_barrier_martins_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/blood_brain_barrier_martins_et_al"
}

==> croissant_files/lift-croissants/buchwald_hartwig_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/buchwald_hartwig/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/buchwald_hartwig - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/buchwald_hartwig - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/buchwald_hartwig - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/buchwald_hartwig - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/buchwald_hartwig - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/buchwald_hartwig - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/buchwald_hartwig - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/ligand",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "ligand"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/additive",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "additive"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/base",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "base"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/aryl_halide",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "aryl_halide"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/reaction_SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "reaction_SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/yield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "yield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educts",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educts"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/products",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "products"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/canonical_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "canonical_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/masked_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "masked_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/missing_component",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "missing_component"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educt_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educt_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/product_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "product_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "buchwald_hartwig",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHigh-throughput experimentation palladium-catalyzed Buchwald Hardwig\nC-N cross-coupling data set with yields.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\npublication with data processing\npreprocessing\ndataset\n\n\n\t\n\t\t\n\t\n\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{ahneman2018predicting,\ntitle={Predicting reaction performance in C--N cross-coupling using machine learning},\nauthor={Ahneman, Derek T and Estrada\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/buchwald_hartwig.",
  "alternateName": [
    "jablonkagroup/buchwald_hartwig"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/buchwald_hartwig"
}

==> croissant_files/lift-croissants/caco2_wang_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/caco2_wang/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/caco2_wang - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/caco2_wang - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/caco2_wang - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/caco2_wang - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/caco2_wang - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/caco2_wang - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/caco2_wang - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/caco2_wang - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/caco2_wang - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/caco2_wang - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/caco2_wang - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/caco2_wang - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/caco2_wang - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/caco2_wang - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/caco2_wang - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/caco2_wang - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/caco2_wang - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/caco2_wang - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/caco2_wang - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/caco2_wang - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/permeability",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "permeability"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "caco2_wang",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe human colon epithelial cancer cell line, Caco-2,\nis used as an in vitro model to simulate the human intestinal tissue.\nThe experimental result on the rate of drug passing through\nthe Caco-2 cells can approximate the rate at which the drug permeates\nthrough the human intestinal tissue.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data set link\ncorresponding publication\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/caco2_wang.",
  "alternateName": [
    "jablonkagroup/caco2_wang"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/caco2_wang"
}

==> croissant_files/lift-croissants/carcinogens_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/carcinogens/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/carcinogens - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/carcinogens - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/carcinogens - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/carcinogens - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/carcinogens - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/carcinogens - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/carcinogens - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/carcinogens - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/carcinogens - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/carcinogens - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/carcinogens - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/carcinogens - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/carcinogens - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/carcinogens - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/carcinogens - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/carcinogens - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/carcinogens - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/carcinogens - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/carcinogens - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/carcinogens - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/carcinogens - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/carcinogen",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "carcinogen"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "carcinogens",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nA carcinogen is any substance, radionuclide, or radiation that promotes\ncarcinogenesis, the formation of cancer. This may be due to the ability to damage\nthe genome or to the disruption of cellular metabolic processes.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Lagunin2009,\ndoi = {10.1002/qsar.200860192},\nurl =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/carcinogens.",
  "alternateName": [
    "jablonkagroup/carcinogens"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/carcinogens"
}

==> croissant_files/lift-croissants/cav3_t-type_calcium_channels_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cav3_t-type_calcium_channels_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_cav3_t_type_calcium_channels",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_cav3_t_type_calcium_channels"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cav3_t-type_calcium_channels_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThis dataset was initially curated from HTS data at the PubChem database.\nThe curation process is documented in Butkiewicz et al.\nPrimary screening with AID 449739 identified inhibitors of Cav3 T-type calcium channels.\nFour follow-up screens were performed to confirm inhibitory effects on smaller sets of compounds\ninvolving AID 493021, AID 493022, AID 493023, and AID 493041.\nAID 489005 was performed as counter screen validating active\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cav3_t-type_calcium_channels_butkiewicz.",
  "alternateName": [
    "jablonkagroup/cav3_t-type_calcium_channels_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cav3_t-type_calcium_channels_butkiewicz"
}

==> croissant_files/lift-croissants/chebi_20_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/chebi_20/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/chebi_20 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/chebi_20 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/chebi_20 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/chebi_20 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/chebi_20 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/chebi_20 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/chebi_20 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/chebi_20 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/chebi_20 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/chebi_20 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/chebi_20 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/description",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "description"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "chebi_20",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nA dataset of pairs of natural language descriptions and SMILEs.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\nOriginal Text2Mol paper which introduced the chebi_20 dataset.\nText2Mol original data repository on GitHub.\nHugging Face dataset uploaded to the OpenBioML organisation.\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@inproceedings{edwards2021text2mol,\n            title={Text2Mol: Cross-Modal Molecule Retrieval with Natural\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/chebi_20.",
  "alternateName": [
    "jablonkagroup/chebi_20"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/chebi_20"
}

==> croissant_files/lift-croissants/chembl_v29_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/chembl_v29/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/chembl_v29 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/dataset",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "dataset"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "chembl_v29",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nChEMBL is a manually curated database of bioactive molecules with drug-like properties.\nIt brings together chemical, bioactivity and genomic data\nto aid the translation of genomic information into effective new drugs.\n\nCurated by:\nLicense: CC BY-SA 3.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\nArticle about original dataset\nExemplary related article shown in tdc's website\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gky1075,\nauthor = {Mendez\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/chembl_v29.",
  "alternateName": [
    "jablonkagroup/chembl_v29"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/chembl_v29"
}

==> croissant_files/lift-croissants/chemdner_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/chemdner/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/chemdner - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/chemdner - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/chemdner - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/chemdner - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/chemdner - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/chemdner - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/matched_words",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "matched_words"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "chemdner",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe CHEMDNER corpus comprises 10,000 PubMed abstracts, which have been meticulously annotated by expert chemistry literature curators according to task-specific guidelines, identifying a total of 84,355 mentions of chemical entities.    The CHEMDNER corpus is a collection of 10,000 PubMed abstracts that contain a total of 84,355 chemical entity mentions labeled manually by expert chemistry literature curators, following annotation\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/chemdner.",
  "alternateName": [
    "jablonkagroup/chemdner"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/chemdner"
}

==> croissant_files/lift-croissants/choline_transporter_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/choline_transporter_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/choline_transporter_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_choline_transporter",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_choline_transporter"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "choline_transporter_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThis dataset was originally curated from HTS data at\nthe PubChem database. The primary screen AID 488975 identified\ninhibitors of CHT. The counter screen AID 493221 was used as a\nvalidation screen to confirm the active compounds that inhibit CHT.\nAID504840 and AID588401 experiments were used as additional validation\nexperiments. The screen AID 493222 evaluated remaining active compounds\nfor non-specific activity in parental HEK293\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/choline_transporter_butkiewicz.",
  "alternateName": [
    "jablonkagroup/choline_transporter_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/choline_transporter_butkiewicz"
}

==> croissant_files/lift-croissants/clearance_astrazeneca_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/clearance_astrazeneca/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/clearance_astrazeneca - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/clearance_astrazeneca - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/clearance_astrazeneca - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/clearance_astrazeneca - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/clearance_astrazeneca - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/clearance_astrazeneca - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/drug_clearance",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "drug_clearance"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "clearance_astrazeneca",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nDrug clearance is defined as the volume of plasma cleared of a drug\nover a specified time period and it measures the rate at which the active drug\nis removed from the body. This is a dataset curated from ChEMBL database containing\nexperimental results on intrinsic clearance, deposited from AstraZeneca. It\ncontains clearance measures from two experiments types, hepatocyte and microsomes.\n\nCurated by:\nLicense: CC BY 4.0\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/clearance_astrazeneca.",
  "alternateName": [
    "jablonkagroup/clearance_astrazeneca"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/clearance_astrazeneca"
}

==> croissant_files/lift-croissants/clintox_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/clintox/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/clintox - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/clintox - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/clintox - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/clintox - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/clintox - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/clintox - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/clintox - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/clintox - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/clintox - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/clintox - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/clintox - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/clintox - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/clintox - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/clintox - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/clintox - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/clintox - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/clintox - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/clintox - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/clintox - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/clintox - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/clinical_toxicity",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "clinical_toxicity"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "clintox",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe ClinTox dataset includes drugs that have failed\nclinical trials for toxicity reasons and also drugs that are associated\nwith successful trials.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset\ncorresponding publication\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Gayvert2016,\ndoi = {10.1016/j.chembiol.2016.07.023},\nurl = {https://doi.org/10.1016/j.chembiol.2016.07.023},\nyear = {2016},\nmonth = oct,\npublisher =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/clintox.",
  "alternateName": [
    "jablonkagroup/clintox"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/clintox"
}

==> croissant_files/lift-croissants/core_mof_no_topo_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/core_mof_no_topo/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/core_mof_no_topo - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/core_mof_no_topo - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/core_mof_no_topo - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_CO2_kH",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_CO2_kH"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_CO2_widomHOA",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_CO2_widomHOA"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_methane_kH",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_methane_kH"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_methane_widomHOA",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_methane_widomHOA"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_uptake_CO2_298.00_15000",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_uptake_CO2_298.00_15000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_uptake_CO2_298.00_1600000",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_uptake_CO2_298.00_1600000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_uptake_methane_298.00_580000",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_uptake_methane_298.00_580000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.pure_uptake_methane_298.00_6500000",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.pure_uptake_methane_298.00_6500000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.logKH_CO2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.logKH_CO2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.logKH_CH4",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.logKH_CH4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.CH4DC",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.CH4DC"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.CH4HPSTP",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.CH4HPSTP"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/outputs.CH4LPSTP",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "outputs.CH4LPSTP"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smiles_linkers",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smiles_linkers"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smiles_nodes",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smiles_nodes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cif",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cif"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "core_mof_no_topo",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nCoRE MOF is a database of \"computationally ready\" crystal structures of metal-organic frameworks\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Jablonka_2023,\ndoi = {10.1021/acscentsci.2c01177},\nurl = {https://doi.org/10.1021%2Facscentsci.2c01177},\nyear = 2023,\nmonth = {mar},\npublisher = {American Chemical Society ({ACS})},\nvolume = {9},\nnumber = {4},\npages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/core_mof_no_topo.",
  "alternateName": [
    "jablonkagroup/core_mof_no_topo"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/core_mof_no_topo"
}

==> croissant_files/lift-croissants/cyp2c9_substrate_carbonmangels_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp2c9_substrate_carbonmangels/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp2c9_substrate_carbonmangels - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP2C9_Substrate",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP2C9_Substrate"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp2c9_substrate_carbonmangels",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nCYP P450 2C9 plays a major role in the oxidation of both xenobiotic\nand endogenous compounds. Substrates are drugs that are metabolized by the enzyme.\nTDC used a dataset from Carbon Mangels et al, which merged information on substrates\nand nonsubstrates from six publications.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp2c9_substrate_carbonmangels.",
  "alternateName": [
    "jablonkagroup/cyp2c9_substrate_carbonmangels"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp2c9_substrate_carbonmangels"
}

==> croissant_files/lift-croissants/cyp2d6_substrate_carbonmangels_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp2d6_substrate_carbonmangels/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    }
  ],
  "recordSet": [],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp2d6_substrate_carbonmangels",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nCYP2D6 is primarily expressed in the liver. It is also highly expressed\nin areas of the central nervous system, including the substantia nigra. TDC\nused a dataset from Carbon Mangels et al, which merged information on substrates\nand nonsubstrates from six publications.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp2d6_substrate_carbonmangels.",
  "alternateName": [
    "jablonkagroup/cyp2d6_substrate_carbonmangels"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp2d6_substrate_carbonmangels"
}

==> croissant_files/lift-croissants/cyp3a4_substrate_carbonmangels_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp3a4_substrate_carbonmangels/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp3a4_substrate_carbonmangels - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP3A4_Substrate",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP3A4_Substrate"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp3a4_substrate_carbonmangels",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nCYP3A4 is an important enzyme in the body, mainly found in the liver\nand in the intestine. It oxidizes small foreign organic molecules (xenobiotics),\nsuch as toxins or drugs, so that they can be removed from the body. TDC used\na dataset from Carbon Mangels et al, which merged information on substrates\nand nonsubstrates from six publications.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp3a4_substrate_carbonmangels.",
  "alternateName": [
    "jablonkagroup/cyp3a4_substrate_carbonmangels"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp3a4_substrate_carbonmangels"
}

==> croissant_files/lift-croissants/cyp_p450_1a2_inhibition_veith_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP1A2_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP1A2_inhibition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp_p450_1a2_inhibition_veith_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe CYP P450 genes are involved in the formation and breakdown (metabolism)\nof various molecules and chemicals within cells. Specifically, CYP1A2 localizes\nto the endoplasmic reticulum and its expression is induced by some polycyclic\naromatic hydrocarbons (PAHs), some of which are found in cigarette smoke. It\nis able to metabolize some PAHs to carcinogenic intermediates. Other xenobiotic\nsubstrates for this enzyme include caffeine\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al.",
  "alternateName": [
    "jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_1a2_inhibition_veith_et_al"
}

==> croissant_files/lift-croissants/cyp_p450_2c19_inhibition_veith_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP2C19_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP2C19_inhibition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp_p450_2c19_inhibition_veith_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe CYP P450 genes are essential in the breakdown (metabolism) of\nvarious molecules and chemicals within cells. A drug that can inhibit these\nenzymes would mean poor metabolism to this drug and other drugs, which could lead\nto drug-drug interactions and adverse effects. Specifically, the CYP2C19 gene\nprovides instructions for making an enzyme of the endoplasmic reticulum, which\nis involved in protein processing and transport.\n\nCurated\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al.",
  "alternateName": [
    "jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_2c19_inhibition_veith_et_al"
}

==> croissant_files/lift-croissants/cyp_p450_2c9_inhibition_veith_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP2C9_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP2C9_inhibition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp_p450_2c9_inhibition_veith_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe CYP P450 genes are involved in the formation and breakdown (metabolism)\nof various molecules and chemicals within cells. Specifically, the CYP P450\n2C9 plays a major role in the oxidation of both xenobiotic and endogenous compounds.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Veith2009,\ndoi = {10.1038/nbt.1581},\nurl =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al.",
  "alternateName": [
    "jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_2c9_inhibition_veith_et_al"
}

==> croissant_files/lift-croissants/cyp_p450_2d6_inhibition_veith_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP2D6_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP2D6_inhibition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp_p450_2d6_inhibition_veith_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe CYP P450 genes are involved in the formation and breakdown (metabolism)\nof various molecules and chemicals within cells. Specifically, CYP2D6 is primarily\nexpressed in the liver. It is also highly expressed in areas of the central\nnervous system, including the substantia nigra.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Veith2009,\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al.",
  "alternateName": [
    "jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_2d6_inhibition_veith_et_al"
}

==> croissant_files/lift-croissants/cyp_p450_3a4_inhibition_veith_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CYP3A4_inhibition",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CYP3A4_inhibition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "cyp_p450_3a4_inhibition_veith_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe CYP P450 genes are involved in the formation and breakdown (metabolism)\nof various molecules and chemicals within cells. Specifically, CYP3A4 is an\nimportant enzyme in the body, mainly found in the liver and in the intestine.\nIt oxidizes small foreign organic molecules (xenobiotics), such as toxins or\ndrugs, so that they can be removed from the body.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\ncorresponding\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al.",
  "alternateName": [
    "jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/cyp_p450_3a4_inhibition_veith_et_al"
}

==> croissant_files/lift-croissants/drug_induced_liver_injury_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/drug_induced_liver_injury/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/drug_induced_liver_injury - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/drug_induced_liver_injury - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/drug_induced_liver_injury - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/drug_induced_liver_injury - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/drug_induced_liver_injury - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/drug_induced_liver_injury - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/drug_induced_liver_injury - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/liver_injury",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "liver_injury"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "drug_induced_liver_injury",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nDrug-induced liver injury (DILI) is fatal liver disease caused by drugs\nand it has been the single most frequent cause of safety-related drug marketing\nwithdrawals for the past 50 years (e.g. iproniazid, ticrynafen, benoxaprofen).\nThis dataset is aggregated from U.S. FDA 2019s National Center for Toxicological\nResearch.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/drug_induced_liver_injury.",
  "alternateName": [
    "jablonkagroup/drug_induced_liver_injury"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1K - 10K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/drug_induced_liver_injury"
}

==> croissant_files/lift-croissants/drugchat_liang_zhang_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/drugchat_liang_zhang_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/drugchat_liang_zhang_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/drugchat_liang_zhang_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/drugchat_liang_zhang_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/drugchat_liang_zhang_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/drugchat_liang_zhang_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/drugchat_liang_zhang_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/quest",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "quest"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/answ",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "answ"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "drugchat_liang_zhang_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nInstruction tuning dataset used for the LLM component of DrugChat.\n10,834 compounds (3,8962  from ChEMBL and 6,942 from  PubChem) containing\ndescriptive drug information were collected. 143,517 questions were generated\nusing the molecules' classification, properties and descriptions from ChEBI, LOTUS & YMDB.\n\nCurated by:\nLicense: BSD-3-Clause\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nrep & data source\n\n\n\t\n\t\t\n\t\tCitation\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/drugchat_liang_zhang_et_al.",
  "alternateName": [
    "jablonkagroup/drugchat_liang_zhang_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/drugchat_liang_zhang_et_al"
}

==> croissant_files/lift-croissants/flashpoint_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/flashpoint/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/flashpoint - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/flashpoint - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/flashpoint - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/flashpoint - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/flashpoint - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/flashpoint - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/flashpoint - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/flashpoint - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/flashpoint - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/flashpoint - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/flashpoint - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/flashpoint - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/flashpoint",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "flashpoint"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "flashpoint",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nCuration of experimentally determined flash point values measured with open cup and closed cup methods.\nThe values are from academic papers, the Hazardous Chemicals Handbook, and the PubChem chemical database.\nDifferences from the stated sources in the paper are:\n\nValues from the DIPPR database are not included in their dataset as they are proprietary.\nThere are appear to be no values from Lange's handbook of chemistry in their dataset.\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/flashpoint.",
  "alternateName": [
    "jablonkagroup/flashpoint"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/flashpoint"
}

==> croissant_files/lift-croissants/formation_energies_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/formation_energies/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/formation_energies - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/formation_energies - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/formation_energies - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/formation_energies - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/formation_energies - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/formation_energies - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/formation_energies - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/formation_energies - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/formation_energies - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/formation_energies - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/formation_energies - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/formation_energies - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/formation_energies - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/formation_energies - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/formation_energies - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/composition",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "composition"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Ef",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Ef"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Ed",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Ed"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rxn",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rxn"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/stability",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "stability"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "formation_energies",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nFormation and decomposition energies of inorganic solids mined from the Materials Project database.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Bartel_2020,\n  doi = {10.1038/s41524-020-00362-y},\n  url = {https://doi.org/10.1038%2Fs41524-020-00362-y},\n  year = 2020,\n  month = {jul},\n  publisher = {Springer Science and Business Media {LLC}},\n  volume = {6}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/formation_energies.",
  "alternateName": [
    "jablonkagroup/formation_energies"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/formation_energies"
}

==> croissant_files/lift-croissants/freesolv_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/freesolv/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_15",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_15/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_16",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_16/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_17",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_17/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/freesolv - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/freesolv - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/freesolv - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_11_splits/split_name"
      },
      "@id": "completion_11_splits",
      "name": "completion_11_splits",
      "description": "Splits for the completion_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_11_splits/split_name": "train"
        },
        {
          "completion_11_splits/split_name": "val"
        },
        {
          "completion_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_11",
      "description": "jablonkagroup/freesolv - 'completion_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_12_splits/split_name"
      },
      "@id": "completion_12_splits",
      "name": "completion_12_splits",
      "description": "Splits for the completion_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_12_splits/split_name": "train"
        },
        {
          "completion_12_splits/split_name": "val"
        },
        {
          "completion_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_12",
      "description": "jablonkagroup/freesolv - 'completion_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_13_splits/split_name"
      },
      "@id": "completion_13_splits",
      "name": "completion_13_splits",
      "description": "Splits for the completion_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_13_splits/split_name": "train"
        },
        {
          "completion_13_splits/split_name": "val"
        },
        {
          "completion_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_13",
      "description": "jablonkagroup/freesolv - 'completion_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/freesolv - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/freesolv - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/freesolv - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/freesolv - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/freesolv - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/freesolv - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/freesolv - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/freesolv - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/freesolv - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/freesolv - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/freesolv - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/freesolv - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/freesolv - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/freesolv - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/freesolv - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_15_splits/split_name"
      },
      "@id": "instruction_15_splits",
      "name": "instruction_15_splits",
      "description": "Splits for the instruction_15 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_15_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_15_splits/split_name": "train"
        },
        {
          "instruction_15_splits/split_name": "val"
        },
        {
          "instruction_15_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_15",
      "description": "jablonkagroup/freesolv - 'instruction_15' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_15/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_15/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_15_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_16_splits/split_name"
      },
      "@id": "instruction_16_splits",
      "name": "instruction_16_splits",
      "description": "Splits for the instruction_16 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_16_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_16_splits/split_name": "train"
        },
        {
          "instruction_16_splits/split_name": "val"
        },
        {
          "instruction_16_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_16",
      "description": "jablonkagroup/freesolv - 'instruction_16' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_16/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_16/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_16_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_17_splits/split_name"
      },
      "@id": "instruction_17_splits",
      "name": "instruction_17_splits",
      "description": "Splits for the instruction_17 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_17_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_17_splits/split_name": "train"
        },
        {
          "instruction_17_splits/split_name": "val"
        },
        {
          "instruction_17_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_17",
      "description": "jablonkagroup/freesolv - 'instruction_17' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_17/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_17/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_17_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/freesolv - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/freesolv - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/freesolv - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/freesolv - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/freesolv - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/freesolv - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/freesolv - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/freesolv - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/freesolv - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/iupac_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "iupac_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/exp_value",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "exp_value"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/exp_uncertainty",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "exp_uncertainty"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/GAFF",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "GAFF"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/calc_uncertainty",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "calc_uncertainty"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/exp_ref",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "exp_ref"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/calc_reference",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "calc_reference"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/notes",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "notes"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "freesolv",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nExperimental and calculated small molecule hydration free energies\n\nCurated by:\nLicense: CC BY-NC-SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\nissue tracker and source data\nrepository with data\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{mobley2013experimental,\ntitle={Experimental and calculated small molecule hydration free energies},\nauthor={Mobley, David L},\nyear={2013}\n\n",
  "alternateName": [
    "jablonkagroup/freesolv"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/freesolv"
}

==> croissant_files/lift-croissants/half_life_obach_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/half_life_obach/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/half_life_obach - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/half_life_obach - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/half_life_obach - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/half_life_obach - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/half_life_obach - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/half_life_obach - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/half_life_obach - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/half_life_obach - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/half_life_obach - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/half_life_obach - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/half_life_obach - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/half_life_obach - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/half_life_obach - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/half_life_obach - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/half_life_obach - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/half_life_obach - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/half_life_obach - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/half_life_obach - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/half_life_obach - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/half_life_obach - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/chembl_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "chembl_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/half_life_duration",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "half_life_duration"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "half_life_obach",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHalf life of a drug is the duration for the concentration of the drug\nin the body to be reduced by half. It measures the duration of actions of a drug.\nThis dataset deposited version under CHEMBL assay 1614674.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Obach2008,\ndoi = {10.1124/dmd.108.020479},\nurl = {https://doi.org/10.1124/dmd.108.020479}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/half_life_obach.",
  "alternateName": [
    "jablonkagroup/half_life_obach"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/half_life_obach"
}

==> croissant_files/lift-croissants/herg_blockers_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/herg_blockers/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/herg_blockers - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/herg_blockers - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/herg_blockers - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/herg_blockers - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/herg_blockers - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/herg_blockers - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/herg_blockers - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/herg_blockers - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/herg_blockers - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/herg_blockers - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/herg_blockers - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/herg_blockers - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/herg_blockers - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/herg_blockers - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/herg_blockers - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/herg_blockers - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/herg_blockers - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/herg_blockers - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/herg_blockers - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/herg_blockers - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/herg_blocker",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "herg_blocker"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "herg_blockers",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHuman ether-\u00e0-go-go related gene (hERG) is crucial for the coordination\nof the heart's beating. Thus, if a drug blocks the hERG, it could lead to severe\nadverse effects. Therefore, reliable prediction of hERG liability in the early\nstages of drug design is quite important to reduce the risk of cardiotoxicity\nrelated attritions in the later development stages.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\ncorresponding\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/herg_blockers.",
  "alternateName": [
    "jablonkagroup/herg_blockers"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/herg_blockers"
}

==> croissant_files/lift-croissants/herg_central_at_10uM_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/herg_central_at_10uM/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/herg_central_at_10uM - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/herg_central_at_10uM - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/herg_central_at_10uM - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/herg_central_at_10uM - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/herg_central_at_10uM - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/herg_central_at_10uM - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/herg_central_at_10uM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "herg_central_at_10uM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "herg_central_at_10uM",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHuman ether-\u00e0-go-go related gene (hERG) is crucial for the coordination\nof the heart's beating. Thus, if a drug blocks the hERG, it could lead to severe\nadverse effects. Therefore, reliable prediction of hERG liability in the early\nstages of drug design is quite important to reduce the risk of cardiotoxicity-related\nattritions in the later development stages. There are three targets: hERG_at_1microM,\nhERG_at_10microM, and herg_inhib.\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/herg_central_at_10uM.",
  "alternateName": [
    "jablonkagroup/herg_central_at_10uM"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/herg_central_at_10uM"
}

==> croissant_files/lift-croissants/herg_central_at_1uM_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/herg_central_at_1uM/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/herg_central_at_1uM - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/herg_central_at_1uM - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/herg_central_at_1uM - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/herg_central_at_1uM - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/herg_central_at_1uM - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/herg_central_at_1uM - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/herg_central_at_1uM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "herg_central_at_1uM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "herg_central_at_1uM",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHuman ether-\u00e0-go-go related gene (hERG) is crucial for the coordination\nof the heart's beating. Thus, if a drug blocks the hERG, it could lead to severe\nadverse effects. Therefore, reliable prediction of hERG liability in the early\nstages of drug design is quite important to reduce the risk of cardiotoxicity-related\nattritions in the later development stages. There are three targets: hERG_at_1microM,\nhERG_at_10microM, and herg_inhib.\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/herg_central_at_1uM.",
  "alternateName": [
    "jablonkagroup/herg_central_at_1uM"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/herg_central_at_1uM"
}

==> croissant_files/lift-croissants/herg_central_inhib_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/herg_central_inhib/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/herg_central_inhib - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/herg_central_inhib - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/herg_central_inhib - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/herg_central_inhib - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/herg_central_inhib - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/herg_central_inhib - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/herg_central_inhib - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/herg_inhib",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "herg_inhib"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "herg_central_inhib",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHuman ether-\u00e0-go-go related gene (hERG) is crucial for the coordination\nof the heart's beating. Thus, if a drug blocks the hERG, it could lead to severe\nadverse effects. Therefore, reliable prediction of hERG liability in the early\nstages of drug design is quite important to reduce the risk of cardiotoxicity-related\nattritions in the later development stages. There are three targets: hERG_at_1microM,\nhERG_at_10microM, and herg_inhib.\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/herg_central_inhib.",
  "alternateName": [
    "jablonkagroup/herg_central_inhib"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "Tabular",
    "Text",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/herg_central_inhib"
}

==> croissant_files/lift-croissants/herg_karim_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/herg_karim_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/herg_karim_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/herg_karim_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/herg_karim_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/herg_karim_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/herg_karim_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/herg_karim_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/herg_karim_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/herg_blocker",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "herg_blocker"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "herg_karim_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nA integrated Ether-\u00e0-go-go-related gene (hERG) dataset consisting\nof molecular structures labelled as hERG (<10uM) and non-hERG (>=10uM) blockers in\nthe form of SMILES strings was obtained from the DeepHIT, the BindingDB database,\nChEMBL bioactivity database, and other literature.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Karim2021,\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/herg_karim_et_al.",
  "alternateName": [
    "jablonkagroup/herg_karim_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/herg_karim_et_al"
}

==> croissant_files/lift-croissants/hiv_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/hiv/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/hiv - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/hiv - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/hiv - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/hiv - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/hiv - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/hiv - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/hiv - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/hiv - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/hiv - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/hiv - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/hiv - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/hiv - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/hiv - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/hiv - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/hiv - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/hiv - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/hiv - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/hiv - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/hiv - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/hiv - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_HIV",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_HIV"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "hiv",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe HIV dataset was introduced by the Drug Therapeutics Program (DTP)\nAIDS Antiviral Screen, which tested the ability to inhibit HIV replication for\nover 40,000 compounds.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Wu2018,\ndoi = {10.1039/c7sc02664a},\nurl = {https://doi.org/10.1039/c7sc02664a},\nyear = {2018},\npublisher = {Royal\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/hiv.",
  "alternateName": [
    "jablonkagroup/hiv"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/hiv"
}

==> croissant_files/lift-croissants/human_intestinal_absorption_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/human_intestinal_absorption/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/human_intestinal_absorption - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/human_intestinal_absorption - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/human_intestinal_absorption - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/human_intestinal_absorption - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/human_intestinal_absorption - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/human_intestinal_absorption - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/human_intestinal_absorption - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/absorption_HIA_Hou",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "absorption_HIA_Hou"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "human_intestinal_absorption",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nWhen a drug is orally administered, it needs to be absorbed from the\nhuman gastrointestinal system into the bloodstream of the human body. This ability\nof absorption is called human intestinal absorption (HIA) and it is crucial\nfor a drug to be delivered to the target.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Hou2006,\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/human_intestinal_absorption.",
  "alternateName": [
    "jablonkagroup/human_intestinal_absorption"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/human_intestinal_absorption"
}

==> croissant_files/lift-croissants/kcnq2_potassium_channel_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/kcnq2_potassium_channel_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/kcnq2_potassium_channel_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_kcnq2_potassium_channel",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_kcnq2_potassium_channel"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "kcnq2_potassium_channel_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThis dataset was initially curated from HTS data at\nthe PubChem database. Details are reported by Butkiewicz et al. (2013).\nPrimary screen AID 2239, AID 2287 validated active compounds to be\npotentiators. Counter screens are AID 2282, AID 2283, and AID 2558.\nFinal set of 213 active compounds was acquired by removing the active\ncompounds of AID 2282, AID 2283 and AID 2558 from the confirmatory\nscreen active set of compounds (AID 2287).\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/kcnq2_potassium_channel_butkiewicz.",
  "alternateName": [
    "jablonkagroup/kcnq2_potassium_channel_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/kcnq2_potassium_channel_butkiewicz"
}

==> croissant_files/lift-croissants/ld50_catmos_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ld50_catmos/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ld50_catmos - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ld50_catmos - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ld50_catmos - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ld50_catmos - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ld50_catmos - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/ld50_catmos - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/ld50_catmos - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ld50_catmos - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Canonical_QSARr",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Canonical_QSARr"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CATMoS_LD50_mgkg",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CATMoS_LD50_mgkg"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/num_ghose_violations",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "num_ghose_violations"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/num_lead_likeness_violations",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "num_lead_likeness_violations"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/num_lipinski_violations",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "num_lipinski_violations"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/molecular_mass",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "molecular_mass"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/num_carbon_atoms",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "num_carbon_atoms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/num_oxygen_atoms",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "num_oxygen_atoms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/log10_LD50",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "log10_LD50"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ld50_catmos",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nAcute toxicity LD50 measures\nthe most conservative dose that can lead to lethal adverse effects.\nThe higher the dose, the more lethal of a drug.\nWe aggregated the data from multiple SMILES by computing the mean.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Mansouri_2021, title={CATMoS: Collaborative Acute Toxicity Modeling Suite},\nvolume={129}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ld50_catmos.",
  "alternateName": [
    "jablonkagroup/ld50_catmos"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ld50_catmos"
}

==> croissant_files/lift-croissants/ld50_zhu_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ld50_zhu/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ld50_zhu - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ld50_zhu - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/ld50_zhu - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/ld50_zhu - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/ld50_zhu - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ld50_zhu - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ld50_zhu - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/ld50_zhu - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/ld50_zhu - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/ld50_zhu - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/ld50_zhu - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ld50_zhu - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/ld50_zhu - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/ld50_zhu - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/ld50_zhu - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/ld50_zhu - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/ld50_zhu - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/ld50_zhu - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/ld50_zhu - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ld50_zhu - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/acute_toxicity",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "acute_toxicity"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ld50_zhu",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nAcute toxicity LD50 measures\nthe most conservative dose that can lead to lethal adverse effects.\nThe higher the dose, the more lethal of a drug.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Zhu2009,\ndoi = {10.1021/tx900189p},\nurl = {https://doi.org/10.1021/tx900189p},\nyear = {2009},\nmonth = oct,\npublisher = {American Chemical Society ({ACS})},\nvolume =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ld50_zhu.",
  "alternateName": [
    "jablonkagroup/ld50_zhu"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ld50_zhu"
}

==> croissant_files/lift-croissants/lipophilicity_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/lipophilicity/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/lipophilicity - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/lipophilicity - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/lipophilicity - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/lipophilicity - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/lipophilicity - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/lipophilicity - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/lipophilicity - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/lipophilicity - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/lipophilicity - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/lipophilicity - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/lipophilicity - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CMPD_CHEMBLID",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CMPD_CHEMBLID"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/exp",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "exp"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "lipophilicity",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nExperimental results of octanol/water distribution coefficient (logD at pH 7.4).\n\nCurated by:\nLicense: CC BY-SA 3.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset link\noriginal meta data\noriginal dataset link from moleculenet\noriginal report card\noriginal dataset license from chembl\nused dataset license\n\n\n\t\n\t\n\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@techreport{hersey2015chembl,\ntitle={ChEMBL Deposited Data Set-AZ dataset},\nauthor={Hersey, Anne}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/lipophilicity.",
  "alternateName": [
    "jablonkagroup/lipophilicity"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/lipophilicity"
}

==> croissant_files/lift-croissants/m1_muscarinic_receptor_agonists_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/m1_muscarinic_agonist",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "m1_muscarinic_agonist"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "m1_muscarinic_receptor_agonists_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nPositive  allosteric modulation of the M1 Muscarinic\nreceptor screened with AID626.  Confirmed by screen AID 1488.  A second\ncounter screen AID 1741.  The final set of selective positive\nallosteric modulators of M1 was obtained by removing compounds active\nin AID 1741 from the compounds active in AID 1488 resulting in 188\ncompounds.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset\ncorresponding\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz.",
  "alternateName": [
    "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz"
}

==> croissant_files/lift-croissants/m1_muscarinic_receptor_antagonists_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/m1_muscarinic_antagonist",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "m1_muscarinic_antagonist"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "m1_muscarinic_receptor_antagonists_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nPrimary screen AID628 confirmed by screen AID677.\nAID859 confirmed activity on rat M1 receptor.\nThe counter screen AID860 removed non-selective compounds\nbeing active also at the rat M4 receptor.\nFinal set of active compoundsobtained by subtracting active compounds of AID860\nfrom those in AID677, resulting in 448 total active compounds.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset\ncorresponding\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz.",
  "alternateName": [
    "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz"
}

==> croissant_files/lift-croissants/melting_points_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/melting_points/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/melting_points - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/melting_points - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/melting_points - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/melting_points - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/melting_points - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/melting_points - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/melting_points - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/melting_points - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/melting_points - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/melting_points - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/melting_points - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/melting_points - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/melting_points - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/melting_points - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/melting_points - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/melting_points - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/mp",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "mp"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NAME",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NAME"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/mp_range",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "mp_range"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "melting_points",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nLiterature mined data on melting points of organic compounds.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Tetko_2014,\n  doi = {10.1021/ci5005288},\n  url = {https://doi.org/10.1021%2Fci5005288},\n  year = 2014,\n  month = {dec},\n  publisher = {American Chemical Society ({ACS})},\n  volume = {54},\n  number = {12},\n  pages = {3320--3329},\n  author = {Igor V. Tetko\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/melting_points.",
  "alternateName": [
    "jablonkagroup/melting_points"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/melting_points"
}

==> croissant_files/lift-croissants/mofdscribe_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/mofdscribe/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/mofdscribe - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/mofdscribe - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/mofdscribe - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/mofdscribe - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/mofdscribe - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/mofdscribe - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/mofdscribe - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/mofdscribe - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/mofdscribe - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/mofdscribe - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/mofdscribe - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cif",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cif"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/description",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "description"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "mofdscribe",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nText descriptions of MOF structures.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncodebase used to generate this dataset\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Jablonka_2023,\n  doi = {10.1021/acscentsci.2c01177},\n  url = {https://doi.org/10.1021%2Facscentsci.2c01177},\n  year = 2023,\n  month = {mar},\n  publisher = {American Chemical Society ({ACS})},\n  volume = {9},\n  number = {4},\n  pages = {563--581},\n  author = {Kevin\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/mofdscribe.",
  "alternateName": [
    "jablonkagroup/mofdscribe"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/mofdscribe"
}

==> croissant_files/lift-croissants/mona_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/mona/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/mona - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/mona - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/mona - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/mona - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/mona - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/mona - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/mona - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/mona - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/mona - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/mona - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/mona - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/mona - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/mona - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/mona - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/mona - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/mona - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/mona - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spectral_entropy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spectral_entropy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/normalized_entropy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "normalized_entropy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/inchi",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "inchi"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "mona",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nMassBank of North America, public repository of mass spectra for small molecules\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal repository\nHuggingFace dataset upload\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\nNo citations provided\n",
  "alternateName": [
    "jablonkagroup/mona"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/mona"
}

==> croissant_files/lift-croissants/moses_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/moses/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/moses - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/dataset",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "dataset"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "moses",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nMolecular Sets (MOSES) is a benchmark platform\nfor distribution learning based molecule generation.\nWithin this benchmark, MOSES provides a cleaned dataset of molecules that are ideal of optimization.\nIt is processed from the ZINC Clean Leads dataset.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\nArticle about original dataset\nLink to publication of associated dataset - zinc\nGithub repository concerning the dataset\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/moses.",
  "alternateName": [
    "jablonkagroup/moses"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "arxiv:1811.12823",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/moses"
}

==> croissant_files/lift-croissants/mp_descriptions_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/mp_descriptions/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/mp_descriptions - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/mp_descriptions - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/mp_descriptions - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/mp_descriptions - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/mp_descriptions - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/mp_descriptions - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/mp_descriptions - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spg_symbol",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spg_symbol"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/crystal_system",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "crystal_system"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/dimensionality",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "dimensionality"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gga_gga_u_r2scan_energy_above_hull",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gga_gga+u_r2scan_energy_above_hull"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gga_gga_u_r2scan_formation_energy_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gga_gga+u_r2scan_formation_energy_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gga_gga_u_energy_above_hull",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gga_gga+u_energy_above_hull"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gga_gga_u_formation_energy_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gga_gga+u_formation_energy_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/description",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "description"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/description_w_bondlengths",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "description_w_bondlengths"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cifstr",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cifstr"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "mp_descriptions",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nText descriptions of materials.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Jain_2013,\n  doi = {10.1063/1.4812323},\n  url = {https://doi.org/10.1063%2F1.4812323},\n  year = 2013,\n  month = {jul},\n  publisher = {{AIP} Publishing},\n  volume = {1},\n  number = {1},\n  author = {Anubhav Jain and Shyue Ping Ong and Geoffroy Hautier\n  and Wei Chen and William Davidson\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/mp_descriptions.",
  "alternateName": [
    "jablonkagroup/mp_descriptions"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/mp_descriptions"
}

==> croissant_files/lift-croissants/mp_self_supervised_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/mp_self_supervised/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/mp_self_supervised - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/mp_self_supervised - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/mp_self_supervised - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/mp_self_supervised - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/mp_self_supervised - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/density",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "density"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spacegroup",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spacegroup"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spacegroup_number",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spacegroup_number"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cif",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cif"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/is_longer_than_allowed",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "is_longer_than_allowed"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "mp_self_supervised",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe materials project is a dabase of computed properties of materials.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{jain2013commentary,\n  title={Commentary: The Materials Project: A materials genome approach to accelerating materials innovation},\n  author={Jain, Anubhav and Ong, Shyue Ping and Hautier, Geoffroy and Chen, Wei and Richards, William Davidson and\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/mp_self_supervised.",
  "alternateName": [
    "jablonkagroup/mp_self_supervised"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/mp_self_supervised"
}

==> croissant_files/lift-croissants/msds-nl_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/msds-nl/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "default/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "default_splits/split_name"
      },
      "@id": "default_splits",
      "name": "default_splits",
      "description": "Splits for the default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "default_splits/split_name": "train"
        },
        {
          "default_splits/split_name": "test"
        },
        {
          "default_splits/split_name": "valid"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "default",
      "description": "jablonkagroup/msds-nl - 'default' subset\n\nAdditional information:\n- 3 splits: train, test, valid",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "default/(?:partial-)?(train|test|valid)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-default"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "default/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-default"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "msds-nl",
  "description": "jablonkagroup/msds-nl dataset hosted on Hugging Face and contributed by the HF Datasets community",
  "alternateName": [
    "jablonkagroup/msds-nl"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/msds-nl"
}

==> croissant_files/lift-croissants/ncbi_disease_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ncbi_disease/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ncbi_disease - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ncbi_disease - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ncbi_disease - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ncbi_disease - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/ncbi_disease - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ncbi_disease - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/matched_words",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "matched_words"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ncbi_disease",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nncbi_disease is a named entity recognition dataset for disease mentions.\n\nCurated by:\nLicense: https://huggingface.co/datasets/bigbio/blurb/blob/main/LICENSE\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{gu2021domain,\n    title = {\n        Domain-specific language model pretraining for biomedical natural\n        language processing\n    },\n    author = {\n        Gu, Yu and Tinn, Robert and Cheng\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ncbi_disease.",
  "alternateName": [
    "jablonkagroup/ncbi_disease"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ncbi_disease"
}

==> croissant_files/lift-croissants/nlmchem_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nlmchem/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nlmchem - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nlmchem - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nlmchem - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nlmchem - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nlmchem - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nlmchem - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nlmchem - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nlmchem - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nlmchem - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nlmchem - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nlmchem - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nlmchem - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MeSH_Identifier",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MeSH_Identifier"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Abbreviation",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Abbreviation"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Full_Form",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Full_Form"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nlmchem",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNLM-Chem is a new resource for chemical entity recognition in PubMed full text literature.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\npublication\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Islamaj2021,\nauthor = {Islamaj, R. and Leaman, R. and Kim, S. and Lu, Z.},\ntitle = {NLM-Chem, a new resource for chemical entity recognition in PubMed full text literature},\njournal = {Nature Scientific Data},\nvolume = {8}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nlmchem.",
  "alternateName": [
    "jablonkagroup/nlmchem"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nlmchem"
}

==> croissant_files/lift-croissants/nomad_structure_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nomad_structure/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_15",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_15/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_16",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_16/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_17",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_17/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nomad_structure - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nomad_structure - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nomad_structure - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nomad_structure - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nomad_structure - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nomad_structure - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nomad_structure - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nomad_structure - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nomad_structure - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nomad_structure - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nomad_structure - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nomad_structure - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nomad_structure - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_15_splits/split_name"
      },
      "@id": "instruction_15_splits",
      "name": "instruction_15_splits",
      "description": "Splits for the instruction_15 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_15_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_15_splits/split_name": "train"
        },
        {
          "instruction_15_splits/split_name": "val"
        },
        {
          "instruction_15_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_15",
      "description": "jablonkagroup/nomad_structure - 'instruction_15' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_15/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_15/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_15_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_16_splits/split_name"
      },
      "@id": "instruction_16_splits",
      "name": "instruction_16_splits",
      "description": "Splits for the instruction_16 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_16_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_16_splits/split_name": "train"
        },
        {
          "instruction_16_splits/split_name": "val"
        },
        {
          "instruction_16_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_16",
      "description": "jablonkagroup/nomad_structure - 'instruction_16' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_16/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_16/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_16_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_17_splits/split_name"
      },
      "@id": "instruction_17_splits",
      "name": "instruction_17_splits",
      "description": "Splits for the instruction_17 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_17_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_17_splits/split_name": "train"
        },
        {
          "instruction_17_splits/split_name": "val"
        },
        {
          "instruction_17_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_17",
      "description": "jablonkagroup/nomad_structure - 'instruction_17' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_17/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_17/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_17_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nomad_structure - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nomad_structure - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nomad_structure - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nomad_structure - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nomad_structure - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nomad_structure - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nomad_structure - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nomad_structure - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nomad_structure - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cif",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cif"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spacegroup",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spacegroup"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spacegroup_number",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spacegroup_number"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/crystal_system",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "crystal_system"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/pointgroup",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "pointgroup"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/density",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "density"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/is_longer_than_allowed",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "is_longer_than_allowed"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cif_masked",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cif_masked"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nomad_structure",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nA subset from NOMAD dataset, which is a database of DFT computed results of materials.\nThis subset consists of cif structures of around 0.5 million bulk stable materials and their geometric and structural information.\nAll materials in this dataset are modeled using Density Functional Theory using GGA functional.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nomad_structure.",
  "alternateName": [
    "jablonkagroup/nomad_structure"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10M - 100M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nomad_structure"
}

==> croissant_files/lift-croissants/nr_ahr_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nr_ahr_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nr_ahr_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nr_ahr_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nr_ahr_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nr_ahr_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nr_ahr_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nr_ahr_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nr_ahr_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_NR-AhR",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_NR-AhR"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nr_ahr_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nr_ahr_tox21.",
  "alternateName": [
    "jablonkagroup/nr_ahr_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nr_ahr_tox21"
}

==> croissant_files/lift-croissants/nr_ar_lbd_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nr_ar_lbd_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_NR-AR-LBD",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_NR-AR-LBD"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nr_ar_lbd_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nr_ar_lbd_tox21.",
  "alternateName": [
    "jablonkagroup/nr_ar_lbd_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nr_ar_lbd_tox21"
}

==> croissant_files/lift-croissants/nr_ar_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nr_ar_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nr_ar_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nr_ar_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nr_ar_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nr_ar_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nr_ar_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nr_ar_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nr_ar_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_NR-AR",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_NR-AR"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nr_ar_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nr_ar_tox21.",
  "alternateName": [
    "jablonkagroup/nr_ar_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nr_ar_tox21"
}

==> croissant_files/lift-croissants/nr_aromatase_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nr_aromatase_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_NR-Aromatase",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_NR-Aromatase"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nr_aromatase_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nr_aromatase_tox21.",
  "alternateName": [
    "jablonkagroup/nr_aromatase_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nr_aromatase_tox21"
}

==> croissant_files/lift-croissants/nr_er_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nr_er_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nr_er_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nr_er_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nr_er_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nr_er_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nr_er_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nr_er_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nr_er_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_NR-ER",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_NR-ER"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nr_er_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nr_er_tox21.",
  "alternateName": [
    "jablonkagroup/nr_er_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nr_er_tox21"
}

==> croissant_files/lift-croissants/nr_ppar_gamma_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nr_ppar_gamma_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_NR-PPAR-gamma",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_NR-PPAR-gamma"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nr_ppar_gamma_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nr_ppar_gamma_tox21.",
  "alternateName": [
    "jablonkagroup/nr_ppar_gamma_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nr_ppar_gamma_tox21"
}

==> croissant_files/lift-croissants/odd_one_out_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/odd_one_out/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/odd_one_out - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/odd_one_out - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/odd_one_out - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/odd_one_out - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/odd_one_out - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/odd_one_out - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/odd_one_out - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smi_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smi_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smi_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smi_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smi_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smi_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smi_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smi_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/odd_one_out_idx",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "odd_one_out_idx"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/odd_one_out_mol",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "odd_one_out_mol"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smallest_to_second_smallest_ratio",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smallest_to_second_smallest_ratio"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/most_diff_0",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "most_diff_0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/most_diff_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "most_diff_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/biggest_sim_0",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "biggest_sim_0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/biggest_sim_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "biggest_sim_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smallest_similarities",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smallest_similarities"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/biggest_similarities",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "biggest_similarities"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smallest_to_largest_diff",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smallest_to_largest_diff"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "odd_one_out",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTanimoto distance between Morgan fingerprints of SMILES in the ZINC dataset.\nWe performed filtering to exclude sequences of molecules where there is no strong difference.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\nNo links provided\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Irwin_2020,\n  doi = {10.1021/acs.jcim.0c00675},\n  url = {https://doi.org/10.1021%2Facs.jcim.0c00675},\n  year = 2020,\n  month = {oct},\n  publisher = {American\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/odd_one_out.",
  "alternateName": [
    "jablonkagroup/odd_one_out"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/odd_one_out"
}

==> croissant_files/lift-croissants/oqmd_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/oqmd/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/oqmd - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/oqmd - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/oqmd - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/oqmd - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/oqmd - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/oqmd - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/oqmd - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/oqmd - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/oqmd - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/oqmd - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/oqmd - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/oqmd - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/oqmd - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/oqmd - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/oqmd - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/oqmd - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/oqmd - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/oqmd - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/oqmd - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/oqmd - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spacegroup",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spacegroup"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/nelements",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "nelements"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/nsites",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "nsites"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/energy_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "energy_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/formation_energy_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "formation_energy_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/band_gap",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "band_gap"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/volume_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "volume_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/magnetization_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "magnetization_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/atomic_volume_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "atomic_volume_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/volume_deviation",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "volume_deviation"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "oqmd",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nOpen Quantum Materials Database (OQMD) is a database of DFT-computed thermodynamic and structural properties of materials.\nWe used a compilation of a prior version of this database.\n\nCurated by:\nLicense: CC-BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\nraw data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{yamamoto2019crystal,\n title={Crystal graph neural networks for data mining in materials science},\n author={Yamamoto, Takenori}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/oqmd.",
  "alternateName": [
    "jablonkagroup/oqmd"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10M - 100M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/oqmd"
}

==> croissant_files/lift-croissants/ord_predictions_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ord_predictions/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ord_predictions - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ord_predictions - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ord_predictions - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ord_predictions - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ord_predictions - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ord_predictions - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educt_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educt_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/product_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "product_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ord_predictions",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe open reaction database is a database of chemical reactions and their conditions\n\nCurated by:\nLicense: CC BY SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Kearnes_2021,\n  doi = {10.1021/jacs.1c09820},\n  url = {https://doi.org/10.1021%2Fjacs.1c09820},\n  year = 2021,\n  month = {nov},\n  publisher = {American Chemical Society ({ACS})},\n  volume = {143},\n  number = {45},\n  pages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ord_predictions.",
  "alternateName": [
    "jablonkagroup/ord_predictions"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10M - 100M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ord_predictions"
}

==> croissant_files/lift-croissants/ord_rxn_smiles_procedure_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ord_rxn_smiles_procedure/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ord_rxn_smiles_procedure - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ord_rxn_smiles_procedure - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ord_rxn_smiles_procedure - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ord_rxn_smiles_procedure - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ord_rxn_smiles_procedure - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ord_rxn_smiles_procedure - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/procedure",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "procedure"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ord_rxn_smiles_procedure",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe open reaction database is a database of chemical reactions and their conditions\n\nCurated by:\nLicense: CC BY SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Kearnes_2021,\n  doi = {10.1021/jacs.1c09820},\n  url = {https://doi.org/10.1021%2Fjacs.1c09820},\n  year = 2021,\n  month = {nov},\n  publisher = {American Chemical Society ({ACS})},\n  volume = {143},\n  number = {45},\n  pages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ord_rxn_smiles_procedure.",
  "alternateName": [
    "jablonkagroup/ord_rxn_smiles_procedure"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ord_rxn_smiles_procedure"
}

==> croissant_files/lift-croissants/ord_rxn_smiles_yield_pred_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ord_rxn_smiles_yield_pred/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ord_rxn_smiles_yield_pred - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ord_rxn_smiles_yield_pred - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ord_rxn_smiles_yield_pred - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ord_rxn_smiles_yield_pred - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ord_rxn_smiles_yield_pred - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ord_rxn_smiles_yield_pred - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/yield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "yield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ord_rxn_smiles_yield_pred",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe open reaction database is a database of chemical reactions and their conditions\n\nCurated by:\nLicense: CC BY SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Kearnes_2021,\n  doi = {10.1021/jacs.1c09820},\n  url = {https://doi.org/10.1021%2Fjacs.1c09820},\n  year = 2021,\n  month = {nov},\n  publisher = {American Chemical Society ({ACS})},\n  volume = {143},\n  number = {45},\n  pages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ord_rxn_smiles_yield_pred.",
  "alternateName": [
    "jablonkagroup/ord_rxn_smiles_yield_pred"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ord_rxn_smiles_yield_pred"
}

==> croissant_files/lift-croissants/ord_steps_yield_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ord_steps_yield/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ord_steps_yield - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ord_steps_yield - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/ord_steps_yield - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/ord_steps_yield - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ord_steps_yield - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ord_steps_yield - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ord_steps_yield - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/ord_steps_yield - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ord_steps_yield - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/non_yield_steps_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "non_yield_steps_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/yield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "yield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ord_steps_yield",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe open reaction database is a database of chemical reactions and their conditions\n\nCurated by:\nLicense: CC BY SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Kearnes_2021,\n  doi = {10.1021/jacs.1c09820},\n  url = {https://doi.org/10.1021%2Fjacs.1c09820},\n  year = 2021,\n  month = {nov},\n  publisher = {American Chemical Society ({ACS})},\n  volume = {143},\n  number = {45},\n  pages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ord_steps_yield.",
  "alternateName": [
    "jablonkagroup/ord_steps_yield"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ord_steps_yield"
}

==> croissant_files/lift-croissants/orexin1_receptor_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/orexin1_receptor_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/orexin1_receptor_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/orexin1_receptor_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/orexin1_receptor_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/orexin1_receptor_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_orexin1",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_orexin1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "orexin1_receptor_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\n\"GPCR Orexin 1 is relevant for behavioral plasticity,\nthe sleep-wake cycle, and gastric acid secretion.Three primary screens,\nAID 485270, AID 463079, AID 434989, were performed. Validation assay\nAID504701, AD492963. Counter screen 493232. More specific assay\nAID504699. AID504701 and AID504699 were combined to identify 234 active\ncompounds excluding an overlap of 155 molecules.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/orexin1_receptor_butkiewicz.",
  "alternateName": [
    "jablonkagroup/orexin1_receptor_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/orexin1_receptor_butkiewicz"
}

==> croissant_files/lift-croissants/pampa_ncats_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/pampa_ncats/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/pampa_ncats - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/pampa_ncats - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/pampa_ncats - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/pampa_ncats - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/pampa_ncats - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/pampa_ncats - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/pampa_ncats - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/pampa_ncats - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/pampa_ncats - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/pampa_ncats - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/pampa_ncats - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/pampa_ncats - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/pampa_ncats - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/pampa_ncats - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/pampa_ncats - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/pampa_ncats - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/pampa_ncats - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/pampa_ncats - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/pampa_ncats - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/pampa_ncats - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/pampa_ncats - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/pampa_ncats - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/permeability",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "permeability"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "pampa_ncats",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nPAMPA (parallel artificial membrane permeability assay) is a commonly\nemployed assay to evaluate drug permeability across the cellular membrane.\nPAMPA is a non-cell-based, low-cost and high-throughput alternative to cellular models.\nAlthough PAMPA does not model active and efflux transporters, it still provides permeability values\nthat are useful for absorption prediction because the majority of drugs are absorbed\nby passive diffusion\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/pampa_ncats.",
  "alternateName": [
    "jablonkagroup/pampa_ncats"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/pampa_ncats"
}

==> croissant_files/lift-croissants/peptides_hemolytic_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/peptides_hemolytic/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/peptides_hemolytic - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/peptides_hemolytic - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/peptides_hemolytic - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/peptides_hemolytic - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/peptides_hemolytic - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/peptides_hemolytic - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/peptides_hemolytic - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/hemolytic",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "hemolytic"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "peptides_hemolytic",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHemolysis is referred to the disruption of erythrocyte\nmembranes that decrease the life span of red blood cells and causes\nthe release of Hemoglobin. It is critical to identify non-hemolytic\nantimicrobial peptides as a non-toxic and safe measure against bacterial\ninfections. However, distinguishing between hemolytic and non-hemolytic\npeptides is a challenge, since they primarily exert their activity at the\ncharged surface of the\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/peptides_hemolytic.",
  "alternateName": [
    "jablonkagroup/peptides_hemolytic"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/peptides_hemolytic"
}

==> croissant_files/lift-croissants/peptides_nonfouling_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/peptides_nonfouling/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/peptides_nonfouling - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/peptides_nonfouling - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/peptides_nonfouling - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/peptides_nonfouling - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/peptides_nonfouling - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/peptides_nonfouling - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/peptides_nonfouling - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/nonfouling",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "nonfouling"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "peptides_nonfouling",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNon-fouling is defined as resistance to non-specific interactions.\nA non-fouling peptide (positive example) is defined using the mechanism proposed in\nref white2012decoding. Briefly, ref white2012decoding, showed that the exterior surfaces\nof proteins have a significantly different frequency of amino acids, and this increases\nin aggregation prone environments, like the cytoplasm. Synthesizing self-assembling peptides\nthat follow this\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/peptides_nonfouling.",
  "alternateName": [
    "jablonkagroup/peptides_nonfouling"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/peptides_nonfouling"
}

==> croissant_files/lift-croissants/peptides_soluble_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/peptides_soluble/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/peptides_soluble - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/peptides_soluble - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/peptides_soluble - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/peptides_soluble - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/peptides_soluble - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/peptides_soluble - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/peptides_soluble - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/peptides_soluble - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/peptides_soluble - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/peptides_soluble - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/peptides_soluble - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/peptides_soluble - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/peptides_soluble - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/peptides_soluble - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/peptides_soluble - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/peptides_soluble - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/peptides_soluble - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/peptides_soluble - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/peptides_soluble - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/peptides_soluble - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/peptides_soluble - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/peptides_soluble - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/soluble",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "soluble"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "peptides_soluble",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nSolubility was estimated by retrospective analysis of electronic laboratory notebooks.\nThe notebooks were part of a large effort called the Protein Structure Initiative and consider sequences\nlinearly through the following stages: Selected,  Cloned,  Expressed,  Soluble,  Purified, Crystallized,\nHSQC (heteronuclear single quantum coherence), Structure, and deposited in PDB. The peptides were identified\nas soluble or insoluble by\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/peptides_soluble.",
  "alternateName": [
    "jablonkagroup/peptides_soluble"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/peptides_soluble"
}

==> croissant_files/lift-croissants/perovskite_db_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/perovskite_db/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/perovskite_db - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/perovskite_db - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/perovskite_db - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/perovskite_db - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/perovskite_db - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/perovskite_db - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/perovskite_db - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/perovskite_db - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/pce",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "pce"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/ff",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "ff"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/jsc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "jsc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/voc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "voc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/bandgap",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "bandgap"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/reduced_formulas",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "reduced_formulas"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/descriptive_formulas",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "descriptive_formulas"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/iupac_formulas",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "iupac_formulas"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/device_stack_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "device_stack_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "perovskite_db",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nDatabase of perovskite solar cells with their composition, device stacks, and performance.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Jacobsson_2021,\n  doi = {10.1038/s41560-021-00941-3},\n  url = {https://doi.org/10.1038%2Fs41560-021-00941-3},\n  year = 2021,\n  month = {dec},\n  publisher = {Springer Science and Business Media {LLC}},\n  volume = {7},\n  number =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/perovskite_db.",
  "alternateName": [
    "jablonkagroup/perovskite_db"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/perovskite_db"
}

==> croissant_files/lift-croissants/potassium_ion_channel_kir2_1_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_potassium_ion_channel",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_potassium_ion_channel"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "potassium_ion_channel_kir2_1_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe Kir2.1 inward-rectifier potassium ion channel is\na target in the treatment of cardiovascular, neurological, renal and\nmetabolic disorders. Primary assay AID 1672. Validation screens AID\n2032 and AID 463252. Counter screens  AID 2105, AID 2345, AID 2236, and\nAID 2329. The final set of 172 active compounds was constructed\nsubtracting the actives in AID 2105, AID 2345, AID 2236, and AID 2329\nfrom the molecules found active in both, AID\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz.",
  "alternateName": [
    "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz"
}

==> croissant_files/lift-croissants/qm8_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/qm8/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/qm8 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/qm8 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/qm8 - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/qm8 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/qm8 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/qm8 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/qm8 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/qm8 - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/qm8 - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/qm8 - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/qm8 - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/qm8 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E1-CC2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E1-CC2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E2-CC2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E2-CC2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f1-CC2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f1-CC2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f2-CC2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f2-CC2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E1-PBE0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E1-PBE0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E2-PBE0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E2-PBE0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f1-PBE0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f1-PBE0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f2-PBE0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f2-PBE0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E1-PBE0.1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E1-PBE0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E2-PBE0.1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E2-PBE0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f1-PBE0.1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f1-PBE0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f2-PBE0.1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f2-PBE0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E1-CAM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E1-CAM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E2-CAM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E2-CAM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f1-CAM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f1-CAM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f2-CAM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f2-CAM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MOL2000",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MOL2000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MOL3000",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MOL3000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/XYZ",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "XYZ"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/is_longer_than_allowed",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "is_longer_than_allowed"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "qm8",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nQM8 is a dataset of quantum mechanical simulations of electronic spectra\nand the energy levels of excited states in small molecules.\nThe dataset involves the application of various techniques,\nsuch as time-dependent density functional theories (TDDFT)\nand second-order approximate coupled-cluster (CC2),\nto a group of molecules, which encompasses those containing as many as eight heavy atoms.\nThese molecules also form a subset of the\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/qm8.",
  "alternateName": [
    "jablonkagroup/qm8"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/qm8"
}

==> croissant_files/lift-croissants/qm9_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/qm9/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/qm9 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/qm9 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/qm9 - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_11_splits/split_name"
      },
      "@id": "completion_11_splits",
      "name": "completion_11_splits",
      "description": "Splits for the completion_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_11_splits/split_name": "train"
        },
        {
          "completion_11_splits/split_name": "val"
        },
        {
          "completion_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_11",
      "description": "jablonkagroup/qm9 - 'completion_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_12_splits/split_name"
      },
      "@id": "completion_12_splits",
      "name": "completion_12_splits",
      "description": "Splits for the completion_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_12_splits/split_name": "train"
        },
        {
          "completion_12_splits/split_name": "val"
        },
        {
          "completion_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_12",
      "description": "jablonkagroup/qm9 - 'completion_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/qm9 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/qm9 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/qm9 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/qm9 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/qm9 - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/qm9 - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/qm9 - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/qm9 - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/qm9 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/qm9 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/qm9 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/qm9 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/qm9 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/inchi",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "inchi"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rotational_constant_a",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rotational_constant_a"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rotational_constant_b",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rotational_constant_b"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rotational_constant_c",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rotational_constant_c"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/dipole_moment",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "dipole_moment"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/polarizability",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "polarizability"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/homo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "homo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/lumo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "lumo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gap",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gap"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/r2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "r2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/zero_point_energy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "zero_point_energy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/u0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "u0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/u298",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "u298"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/h298",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "h298"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/g298",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "g298"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/heat_capacity",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "heat_capacity"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "qm9",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nQM9 is a comprehensive dataset that provides geometric, energetic,\nelectronic and thermodynamic properties for a subset of GDB-17\ndatabase, comprising 134 thousand stable organic molecules with up\nto 9 heavy atoms.  All molecules are modeled using density\nfunctional theory (B3LYP/6-31G(2df,p) based DFT).\n\nCurated by:\nLicense: CC0 1.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\nparsed dataset in csv format\n\n\n\t\n\t\t\n\t\tCitation\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/qm9.",
  "alternateName": [
    "jablonkagroup/qm9"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/qm9"
}

==> croissant_files/lift-croissants/rdkit_features_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/rdkit_features/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/rdkit_features - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/rdkit_features - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/rdkit_features - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/rdkit_features - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/rdkit_features - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/rdkit_features - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/rdkit_features - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/rdkit_features - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/rdkit_features - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/rdkit_features - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/rdkit_features - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/rdkit_features - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/rdkit_features - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/rdkit_features - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/rdkit_features - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/rdkit_features - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/rdkit_features - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/rdkit_features - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/rdkit_features - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/rdkit_features - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/rdkit_features - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/rdkit_features - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/rdkit_features - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/rdkit_features - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/rdkit_features - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumHDonors",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumHDonors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumHAcceptors",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumHAcceptors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MolLogP",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MolLogP"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumHeteroatoms",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumHeteroatoms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RingCount",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RingCount"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumRotatableBonds",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumRotatableBonds"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumAromaticBonds",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumAromaticBonds"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumAcidGroups",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumAcidGroups"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumBasicGroups",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumBasicGroups"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Apol",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Apol"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "rdkit_features",
  "description": "jablonkagroup/rdkit_features dataset hosted on Hugging Face and contributed by the HF Datasets community",
  "alternateName": [
    "jablonkagroup/rdkit_features"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100M - 1B",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/rdkit_features"
}

==> croissant_files/lift-croissants/rhea_db_masked_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/rhea_db_masked/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/rhea_db_masked - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/rhea_db_masked - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/rhea_db_masked - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/rhea_db_masked - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/rhea_db_masked - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/rhea_db_masked - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educts",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educts"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/products",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "products"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/canonical_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "canonical_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/masked_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "masked_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/missing_component",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "missing_component"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "rhea_db_masked",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe open reaction database is a database of chemical reactions and their conditions\n\nCurated by:\nLicense: CC BY SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Bansal_2021,\n  doi = {10.1093/nar/gkab1016},\n  url = {https://doi.org/10.1093%2Fnar%2Fgkab1016},\n  year = 2021,\n  month = {nov},\n  publisher = {Oxford University Press ({OUP})},\n  volume = {50},\n  number = {D1},\n  pages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/rhea_db_masked.",
  "alternateName": [
    "jablonkagroup/rhea_db_masked"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/rhea_db_masked"
}

==> croissant_files/lift-croissants/rhea_db_predictions_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/rhea_db_predictions/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/rhea_db_predictions - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/rhea_db_predictions - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/rhea_db_predictions - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/rhea_db_predictions - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/rhea_db_predictions - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/rhea_db_predictions - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educt_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educt_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/product_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "product_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "rhea_db_predictions",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe open reaction database is a database of chemical reactions and their conditions\n\nCurated by:\nLicense: CC BY SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Bansal_2021,\n  doi = {10.1093/nar/gkab1016},\n  url = {https://doi.org/10.1093%2Fnar%2Fgkab1016},\n  year = 2021,\n  month = {nov},\n  publisher = {Oxford University Press ({OUP})},\n  volume = {50},\n  number = {D1},\n  pages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/rhea_db_predictions.",
  "alternateName": [
    "jablonkagroup/rhea_db_predictions"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/rhea_db_predictions"
}

==> croissant_files/lift-croissants/sarscov2_3clpro_diamond_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sarscov2_3clpro_diamond/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_SARSCoV2_3CLPro",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_SARSCoV2_3CLPro"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sarscov2_3clpro_diamond",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nA large XChem crystallographic fragment screen against SARS-CoV-2\nmain protease at high resolution. From MIT AiCures.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\ndata source\ncorresponding publication\ncorresponding publication\n\n\n\t\n\t\t\n\t\n\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Resnick_2019,\ndoi = {10.1021/jacs.9b02822},\nurl = {https://doi.org/10.1021%2Fjacs.9b02822},\nyear = {2019},\nmonth = may,\npublisher = {American\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sarscov2_3clpro_diamond.",
  "alternateName": [
    "jablonkagroup/sarscov2_3clpro_diamond"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sarscov2_3clpro_diamond"
}

==> croissant_files/lift-croissants/sarscov2_vitro_touret_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sarscov2_vitro_touret/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_SARSCoV2",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_SARSCoV2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sarscov2_vitro_touret",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nAn in-vitro screen of the Prestwick chemical library composed of 1,480\napproved drugs in an infected cell-based assay.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Touret2020,\ndoi = {10.1038/s41598-020-70143-6},\nurl = {https://doi.org/10.1038/s41598-020-70143-6},\nyear = {2020},\nmonth = aug,\npublisher = {Springer Science and Business Media LLC}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sarscov2_vitro_touret.",
  "alternateName": [
    "jablonkagroup/sarscov2_vitro_touret"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sarscov2_vitro_touret"
}

==> croissant_files/lift-croissants/sr_are_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sr_are_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_9/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sr_are_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sr_are_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sr_are_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sr_are_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sr_are_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/sr_are_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sr_are_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_SR-ARE",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_SR-ARE"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_0_splits/split_name"
      },
      "@id": "template_0_splits",
      "name": "template_0_splits",
      "description": "Splits for the template_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_0_splits/split_name": "train"
        },
        {
          "template_0_splits/split_name": "val"
        },
        {
          "template_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_0",
      "description": "jablonkagroup/sr_are_tox21 - 'template_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_0/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_0"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_1_splits/split_name"
      },
      "@id": "template_1_splits",
      "name": "template_1_splits",
      "description": "Splits for the template_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_1_splits/split_name": "train"
        },
        {
          "template_1_splits/split_name": "val"
        },
        {
          "template_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_1",
      "description": "jablonkagroup/sr_are_tox21 - 'template_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_1/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_1"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_10_splits/split_name"
      },
      "@id": "template_10_splits",
      "name": "template_10_splits",
      "description": "Splits for the template_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_10_splits/split_name": "train"
        },
        {
          "template_10_splits/split_name": "val"
        },
        {
          "template_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_10",
      "description": "jablonkagroup/sr_are_tox21 - 'template_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_10/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_10"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_11_splits/split_name"
      },
      "@id": "template_11_splits",
      "name": "template_11_splits",
      "description": "Splits for the template_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_11_splits/split_name": "train"
        },
        {
          "template_11_splits/split_name": "val"
        },
        {
          "template_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_11",
      "description": "jablonkagroup/sr_are_tox21 - 'template_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_11/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_11"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_12_splits/split_name"
      },
      "@id": "template_12_splits",
      "name": "template_12_splits",
      "description": "Splits for the template_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_12_splits/split_name": "train"
        },
        {
          "template_12_splits/split_name": "val"
        },
        {
          "template_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_12",
      "description": "jablonkagroup/sr_are_tox21 - 'template_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_12/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_12"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_13_splits/split_name"
      },
      "@id": "template_13_splits",
      "name": "template_13_splits",
      "description": "Splits for the template_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_13_splits/split_name": "train"
        },
        {
          "template_13_splits/split_name": "val"
        },
        {
          "template_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_13",
      "description": "jablonkagroup/sr_are_tox21 - 'template_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_13/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_13"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_14_splits/split_name"
      },
      "@id": "template_14_splits",
      "name": "template_14_splits",
      "description": "Splits for the template_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_14_splits/split_name": "train"
        },
        {
          "template_14_splits/split_name": "val"
        },
        {
          "template_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_14",
      "description": "jablonkagroup/sr_are_tox21 - 'template_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_14/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_14"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_2_splits/split_name"
      },
      "@id": "template_2_splits",
      "name": "template_2_splits",
      "description": "Splits for the template_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_2_splits/split_name": "train"
        },
        {
          "template_2_splits/split_name": "val"
        },
        {
          "template_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_2",
      "description": "jablonkagroup/sr_are_tox21 - 'template_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_2/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_2"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_3_splits/split_name"
      },
      "@id": "template_3_splits",
      "name": "template_3_splits",
      "description": "Splits for the template_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_3_splits/split_name": "train"
        },
        {
          "template_3_splits/split_name": "val"
        },
        {
          "template_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_3",
      "description": "jablonkagroup/sr_are_tox21 - 'template_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_3/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_3"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_4_splits/split_name"
      },
      "@id": "template_4_splits",
      "name": "template_4_splits",
      "description": "Splits for the template_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_4_splits/split_name": "train"
        },
        {
          "template_4_splits/split_name": "val"
        },
        {
          "template_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_4",
      "description": "jablonkagroup/sr_are_tox21 - 'template_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_4/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_4"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_5_splits/split_name"
      },
      "@id": "template_5_splits",
      "name": "template_5_splits",
      "description": "Splits for the template_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_5_splits/split_name": "train"
        },
        {
          "template_5_splits/split_name": "val"
        },
        {
          "template_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_5",
      "description": "jablonkagroup/sr_are_tox21 - 'template_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_5/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_5"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_6_splits/split_name"
      },
      "@id": "template_6_splits",
      "name": "template_6_splits",
      "description": "Splits for the template_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_6_splits/split_name": "train"
        },
        {
          "template_6_splits/split_name": "val"
        },
        {
          "template_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_6",
      "description": "jablonkagroup/sr_are_tox21 - 'template_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_6/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_6"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_7_splits/split_name"
      },
      "@id": "template_7_splits",
      "name": "template_7_splits",
      "description": "Splits for the template_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_7_splits/split_name": "train"
        },
        {
          "template_7_splits/split_name": "val"
        },
        {
          "template_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_7",
      "description": "jablonkagroup/sr_are_tox21 - 'template_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_7/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_7"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_8_splits/split_name"
      },
      "@id": "template_8_splits",
      "name": "template_8_splits",
      "description": "Splits for the template_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_8_splits/split_name": "train"
        },
        {
          "template_8_splits/split_name": "val"
        },
        {
          "template_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_8",
      "description": "jablonkagroup/sr_are_tox21 - 'template_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_8/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_8"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_9_splits/split_name"
      },
      "@id": "template_9_splits",
      "name": "template_9_splits",
      "description": "Splits for the template_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_9_splits/split_name": "train"
        },
        {
          "template_9_splits/split_name": "val"
        },
        {
          "template_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_9",
      "description": "jablonkagroup/sr_are_tox21 - 'template_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_9/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_9"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sr_are_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sr_are_tox21.",
  "alternateName": [
    "jablonkagroup/sr_are_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sr_are_tox21"
}

==> croissant_files/lift-croissants/sr_atad5_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sr_atad5_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sr_atad5_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sr_atad5_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sr_atad5_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sr_atad5_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sr_atad5_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/sr_atad5_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sr_atad5_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_SR-ATAD5",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_SR-ATAD5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sr_atad5_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sr_atad5_tox21.",
  "alternateName": [
    "jablonkagroup/sr_atad5_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sr_atad5_tox21"
}

==> croissant_files/lift-croissants/sr_hse_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sr_hse_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sr_hse_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sr_hse_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sr_hse_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sr_hse_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sr_hse_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/sr_hse_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sr_hse_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_SR-HSE",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_SR-HSE"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sr_hse_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sr_hse_tox21.",
  "alternateName": [
    "jablonkagroup/sr_hse_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sr_hse_tox21"
}

==> croissant_files/lift-croissants/sr_mmp_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sr_mmp_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sr_mmp_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sr_mmp_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sr_mmp_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sr_mmp_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sr_mmp_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/sr_mmp_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sr_mmp_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_SR-MMP",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_SR-MMP"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sr_mmp_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sr_mmp_tox21.",
  "alternateName": [
    "jablonkagroup/sr_mmp_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sr_mmp_tox21"
}

==> croissant_files/lift-croissants/sr_p53_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sr_p53_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sr_p53_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sr_p53_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sr_p53_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sr_p53_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sr_p53_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/sr_p53_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sr_p53_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_SR-p53",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_SR-p53"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sr_p53_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sr_p53_tox21.",
  "alternateName": [
    "jablonkagroup/sr_p53_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sr_p53_tox21"
}

==> croissant_files/lift-croissants/uniprot_binding_single_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uniprot_binding_single/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/uniprot_binding_single - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uniprot_binding_single - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uniprot_binding_single - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uniprot_binding_single - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/uniprot_binding_single - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/uniprot_binding_single - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/uniprot_binding_single - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uniprot_binding_single - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/start_binding_site",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "start_binding_site"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/end_binding_site",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "end_binding_site"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uniprot_binding_single",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nBinding sites of a molecule in protein sequences.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gkac1052,\nauthor = {The UniProt Consortium},\ntitle = {UniProt - the Universal Protein Knowledgebase in 2023},\njournal = {Nucleic Acids Research},\nvolume = {51},\nnumber = {D1},\npages = {D523-D531},\nyear = {2022},\nmonth = {11},\nissn = {0305-1048},\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uniprot_binding_single.",
  "alternateName": [
    "jablonkagroup/uniprot_binding_single"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uniprot_binding_single"
}

==> croissant_files/lift-croissants/uniprot_binding_sites_multiple_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uniprot_binding_sites_multiple/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/start_binding_site",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "start_binding_site"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/end_binding_site",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "end_binding_site"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uniprot_binding_sites_multiple",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nBinding sites of a molecule in protein sequences.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gkac1052,\nauthor = {The UniProt Consortium},\ntitle = {UniProt - the Universal Protein Knowledgebase in 2023},\njournal = {Nucleic Acids Research},\nvolume = {51},\nnumber = {D1},\npages = {D523-D531},\nyear = {2022},\nmonth = {11},\nissn = {0305-1048},\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uniprot_binding_sites_multiple.",
  "alternateName": [
    "jablonkagroup/uniprot_binding_sites_multiple"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uniprot_binding_sites_multiple"
}

==> croissant_files/lift-croissants/uniprot_organisms_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uniprot_organisms/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/uniprot_organisms - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uniprot_organisms - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uniprot_organisms - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uniprot_organisms - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/uniprot_organisms - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/uniprot_organisms - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uniprot_organisms - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/other",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "other"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/organisms",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "organisms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uniprot_organisms",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nOrganisms in which a amino-acid sequence can be found.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gkac1052,\nauthor = {The UniProt Consortium},\ntitle = {UniProt - the Universal Protein Knowledgebase in 2023},\njournal = {Nucleic Acids Research},\nvolume = {51},\nnumber = {D1},\npages = {D523-D531},\nyear = {2022},\nmonth = {11},\nissn = {0305-1048},\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uniprot_organisms.",
  "alternateName": [
    "jablonkagroup/uniprot_organisms"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uniprot_organisms"
}

==> croissant_files/lift-croissants/uniprot_reactions_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uniprot_reactions/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/uniprot_reactions - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uniprot_reactions - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uniprot_reactions - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uniprot_reactions - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/uniprot_reactions - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/uniprot_reactions - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uniprot_reactions - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/other",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "other"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/reactions",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "reactions"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uniprot_reactions",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nProtein sequences and the reactions these can catalyze.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gkac1052,\nauthor = {The UniProt Consortium},\ntitle = {UniProt - the Universal Protein Knowledgebase in 2023},\njournal = {Nucleic Acids Research},\nvolume = {51},\nnumber = {D1},\npages = {D523-D531},\nyear = {2022},\nmonth = {11},\nissn = {0305-1048},\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uniprot_reactions.",
  "alternateName": [
    "jablonkagroup/uniprot_reactions"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uniprot_reactions"
}

==> croissant_files/lift-croissants/uniprot_sentences_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uniprot_sentences/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uniprot_sentences - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uniprot_sentences - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uniprot_sentences - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/uniprot_sentences - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/uniprot_sentences - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/uniprot_sentences - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uniprot_sentences - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sentences",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sentences"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uniprot_sentences",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nDescriptions of the function of a protein.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gkac1052,\nauthor = {The UniProt Consortium},\ntitle = {UniProt - the Universal Protein Knowledgebase in 2023},\njournal = {Nucleic Acids Research},\nvolume = {51},\nnumber = {D1},\npages = {D523-D531},\nyear = {2022},\nmonth = {11},\nissn = {0305-1048},\ndoi = {10.1093/nar/gkac1052}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uniprot_sentences.",
  "alternateName": [
    "jablonkagroup/uniprot_sentences"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uniprot_sentences"
}

==> croissant_files/lift-croissants/uspto_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uspto/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/uspto - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/uspto - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/uspto - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/uspto - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uspto - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uspto - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uspto - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/uspto - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/uspto - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uspto - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educts",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educts"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/products",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "products"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/canonical_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "canonical_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/masked_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "masked_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/missing_component",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "missing_component"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/TextMinedYield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "TextMinedYield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CalculatedYield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CalculatedYield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/WithinTolerance",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "WithinTolerance"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MeanYield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MeanYield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educt_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educt_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/product_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "product_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uspto",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe USPTO dataset is a collection of reaction mined from US patents.\n\nCurated by:\nLicense: CC0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Lowe2017,\nauthor = \"Daniel Lowe\",\ntitle = \"{Chemical reactions from US patents (1976-Sep2016)}\",\nyear = \"2017\",\nmonth = \"6\",\nurl = \"https://figshare.com/articles/dataset/Chemical_reactions_from_US_patents_1976-Sep2016_/5104873\",\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uspto.",
  "alternateName": [
    "jablonkagroup/uspto"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uspto"
}

==> croissant_files/lift-croissants/uspto_yield_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uspto_yield/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/uspto_yield - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/uspto_yield - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uspto_yield - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uspto_yield - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uspto_yield - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uspto_yield - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educts",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educts"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/products",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "products"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/canonical_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "canonical_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/masked_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "masked_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/missing_component",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "missing_component"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/TextMinedYield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "TextMinedYield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CalculatedYield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CalculatedYield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/WithinTolerance",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "WithinTolerance"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MeanYield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MeanYield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/yield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "yield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educt_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educt_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/product_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "product_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uspto_yield",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe USPTO dataset is a collection of reaction mined from US patents.\n\nCurated by:\nLicense: CC0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Lowe2017,\nauthor = \"Daniel Lowe\",\ntitle = \"{Chemical reactions from US patents (1976-Sep2016)}\",\nyear = \"2017\",\nmonth = \"6\",\nurl = \"https://figshare.com/articles/dataset/Chemical_reactions_from_US_patents_1976-Sep2016_/5104873\",\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uspto_yield.",
  "alternateName": [
    "jablonkagroup/uspto_yield"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uspto_yield"
}

==> croissant_files/lift-croissants/volume_of_distribution_at_steady_state_lombardo_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/VDss_Lombardo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "VDss_Lombardo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "volume_of_distribution_at_steady_state_lombardo_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe volume of distribution at steady state (VDss) measures the degree\nof a drug's concentration in the body tissue compared to concentration in the blood.\nHigher VD indicates a higher distribution in the tissue and usually indicates\nthe drug with high lipid solubility, low plasma protein binding rate.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al.",
  "alternateName": [
    "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al"
}

==> croissant_files/lipophilicity_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/lipophilicity/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/lipophilicity - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/lipophilicity - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/lipophilicity - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/lipophilicity - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/lipophilicity - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/lipophilicity - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/lipophilicity - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/lipophilicity - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/lipophilicity - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/lipophilicity - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/lipophilicity - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CMPD_CHEMBLID",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CMPD_CHEMBLID"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/exp",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "exp"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "lipophilicity",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nExperimental results of octanol/water distribution coefficient (logD at pH 7.4).\n\nCurated by:\nLicense: CC BY-SA 3.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset link\noriginal meta data\noriginal dataset link from moleculenet\noriginal report card\noriginal dataset license from chembl\nused dataset license\n\n\n\t\n\t\n\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@techreport{hersey2015chembl,\ntitle={ChEMBL Deposited Data Set-AZ dataset},\nauthor={Hersey, Anne}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/lipophilicity.",
  "alternateName": [
    "jablonkagroup/lipophilicity"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/lipophilicity"
}

==> croissant_files/m1_muscarinic_receptor_agonists_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/m1_muscarinic_agonist",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "m1_muscarinic_agonist"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "m1_muscarinic_receptor_agonists_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nPositive  allosteric modulation of the M1 Muscarinic\nreceptor screened with AID626.  Confirmed by screen AID 1488.  A second\ncounter screen AID 1741.  The final set of selective positive\nallosteric modulators of M1 was obtained by removing compounds active\nin AID 1741 from the compounds active in AID 1488 resulting in 188\ncompounds.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset\ncorresponding\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz.",
  "alternateName": [
    "jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/m1_muscarinic_receptor_agonists_butkiewicz"
}

==> croissant_files/m1_muscarinic_receptor_antagonists_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/m1_muscarinic_antagonist",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "m1_muscarinic_antagonist"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "m1_muscarinic_receptor_antagonists_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nPrimary screen AID628 confirmed by screen AID677.\nAID859 confirmed activity on rat M1 receptor.\nThe counter screen AID860 removed non-selective compounds\nbeing active also at the rat M4 receptor.\nFinal set of active compoundsobtained by subtracting active compounds of AID860\nfrom those in AID677, resulting in 448 total active compounds.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset\ncorresponding\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz.",
  "alternateName": [
    "jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/m1_muscarinic_receptor_antagonists_butkiewicz"
}

==> croissant_files/melting_points_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/melting_points/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/melting_points - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/melting_points - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/melting_points - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/melting_points - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/melting_points - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/melting_points - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/melting_points - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/melting_points - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/melting_points - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/melting_points - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/melting_points - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/melting_points - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/melting_points - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/melting_points - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/melting_points - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/melting_points - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/mp",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "mp"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NAME",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NAME"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/mp_range",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "mp_range"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "melting_points",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nLiterature mined data on melting points of organic compounds.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Tetko_2014,\n  doi = {10.1021/ci5005288},\n  url = {https://doi.org/10.1021%2Fci5005288},\n  year = 2014,\n  month = {dec},\n  publisher = {American Chemical Society ({ACS})},\n  volume = {54},\n  number = {12},\n  pages = {3320--3329},\n  author = {Igor V. Tetko\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/melting_points.",
  "alternateName": [
    "jablonkagroup/melting_points"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/melting_points"
}

==> croissant_files/mofdscribe_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/mofdscribe/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/mofdscribe - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/mofdscribe - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/mofdscribe - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/mofdscribe - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/mofdscribe - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/mofdscribe - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/mofdscribe - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/mofdscribe - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/mofdscribe - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/mofdscribe - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/mofdscribe - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cif",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cif"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/description",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "description"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "mofdscribe",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nText descriptions of MOF structures.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncodebase used to generate this dataset\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Jablonka_2023,\n  doi = {10.1021/acscentsci.2c01177},\n  url = {https://doi.org/10.1021%2Facscentsci.2c01177},\n  year = 2023,\n  month = {mar},\n  publisher = {American Chemical Society ({ACS})},\n  volume = {9},\n  number = {4},\n  pages = {563--581},\n  author = {Kevin\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/mofdscribe.",
  "alternateName": [
    "jablonkagroup/mofdscribe"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/mofdscribe"
}

==> croissant_files/mona_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/mona/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/mona - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/mona - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/mona - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/mona - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/mona - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/mona - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/mona - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/mona - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/mona - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/mona - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/mona - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/mona - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/mona - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/mona - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/mona - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/mona - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/mona - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spectral_entropy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spectral_entropy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/normalized_entropy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "normalized_entropy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/inchi",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "inchi"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "mona",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nMassBank of North America, public repository of mass spectra for small molecules\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal repository\nHuggingFace dataset upload\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\nNo citations provided\n",
  "alternateName": [
    "jablonkagroup/mona"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/mona"
}

==> croissant_files/moses_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/moses/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/moses - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/dataset",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "dataset"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "moses",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nMolecular Sets (MOSES) is a benchmark platform\nfor distribution learning based molecule generation.\nWithin this benchmark, MOSES provides a cleaned dataset of molecules that are ideal of optimization.\nIt is processed from the ZINC Clean Leads dataset.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\nArticle about original dataset\nLink to publication of associated dataset - zinc\nGithub repository concerning the dataset\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/moses.",
  "alternateName": [
    "jablonkagroup/moses"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "arxiv:1811.12823",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/moses"
}

==> croissant_files/mp_descriptions_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/mp_descriptions/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/mp_descriptions - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/mp_descriptions - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/mp_descriptions - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/mp_descriptions - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/mp_descriptions - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/mp_descriptions - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/mp_descriptions - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spg_symbol",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spg_symbol"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/crystal_system",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "crystal_system"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/dimensionality",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "dimensionality"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gga_gga_u_r2scan_energy_above_hull",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gga_gga+u_r2scan_energy_above_hull"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gga_gga_u_r2scan_formation_energy_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gga_gga+u_r2scan_formation_energy_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gga_gga_u_energy_above_hull",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gga_gga+u_energy_above_hull"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gga_gga_u_formation_energy_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gga_gga+u_formation_energy_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/description",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "description"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/description_w_bondlengths",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "description_w_bondlengths"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cifstr",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cifstr"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "mp_descriptions",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nText descriptions of materials.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Jain_2013,\n  doi = {10.1063/1.4812323},\n  url = {https://doi.org/10.1063%2F1.4812323},\n  year = 2013,\n  month = {jul},\n  publisher = {{AIP} Publishing},\n  volume = {1},\n  number = {1},\n  author = {Anubhav Jain and Shyue Ping Ong and Geoffroy Hautier\n  and Wei Chen and William Davidson\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/mp_descriptions.",
  "alternateName": [
    "jablonkagroup/mp_descriptions"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/mp_descriptions"
}

==> croissant_files/mp_self_supervised_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/mp_self_supervised/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/mp_self_supervised - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/mp_self_supervised - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/mp_self_supervised - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/mp_self_supervised - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/mp_self_supervised - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/mp_self_supervised - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/density",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "density"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spacegroup",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spacegroup"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spacegroup_number",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spacegroup_number"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cif",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cif"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/is_longer_than_allowed",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "is_longer_than_allowed"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "mp_self_supervised",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe materials project is a dabase of computed properties of materials.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{jain2013commentary,\n  title={Commentary: The Materials Project: A materials genome approach to accelerating materials innovation},\n  author={Jain, Anubhav and Ong, Shyue Ping and Hautier, Geoffroy and Chen, Wei and Richards, William Davidson and\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/mp_self_supervised.",
  "alternateName": [
    "jablonkagroup/mp_self_supervised"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/mp_self_supervised"
}

==> croissant_files/msds-nl_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/msds-nl/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-default",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "default/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "default_splits/split_name"
      },
      "@id": "default_splits",
      "name": "default_splits",
      "description": "Splits for the default config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "default_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "default_splits/split_name": "train"
        },
        {
          "default_splits/split_name": "test"
        },
        {
          "default_splits/split_name": "valid"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "default",
      "description": "jablonkagroup/msds-nl - 'default' subset\n\nAdditional information:\n- 3 splits: train, test, valid",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "default/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-default"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "default/(?:partial-)?(train|test|valid)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "default_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "default/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-default"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "default/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-default"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "msds-nl",
  "description": "jablonkagroup/msds-nl dataset hosted on Hugging Face and contributed by the HF Datasets community",
  "alternateName": [
    "jablonkagroup/msds-nl"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/msds-nl"
}

==> croissant_files/ncbi_disease_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ncbi_disease/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ncbi_disease - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ncbi_disease - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ncbi_disease - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ncbi_disease - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/ncbi_disease - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ncbi_disease - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sentence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sentence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/matched_words",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "matched_words"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ncbi_disease",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nncbi_disease is a named entity recognition dataset for disease mentions.\n\nCurated by:\nLicense: https://huggingface.co/datasets/bigbio/blurb/blob/main/LICENSE\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal dataset\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{gu2021domain,\n    title = {\n        Domain-specific language model pretraining for biomedical natural\n        language processing\n    },\n    author = {\n        Gu, Yu and Tinn, Robert and Cheng\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ncbi_disease.",
  "alternateName": [
    "jablonkagroup/ncbi_disease"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ncbi_disease"
}

==> croissant_files/nlmchem_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nlmchem/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nlmchem - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nlmchem - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nlmchem - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nlmchem - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nlmchem - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nlmchem - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nlmchem - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nlmchem - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nlmchem - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nlmchem - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nlmchem - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nlmchem - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MeSH_Identifier",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MeSH_Identifier"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Abbreviation",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Abbreviation"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Full_Form",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Full_Form"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nlmchem",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNLM-Chem is a new resource for chemical entity recognition in PubMed full text literature.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\npublication\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Islamaj2021,\nauthor = {Islamaj, R. and Leaman, R. and Kim, S. and Lu, Z.},\ntitle = {NLM-Chem, a new resource for chemical entity recognition in PubMed full text literature},\njournal = {Nature Scientific Data},\nvolume = {8}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nlmchem.",
  "alternateName": [
    "jablonkagroup/nlmchem"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nlmchem"
}

==> croissant_files/nomad_structure_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nomad_structure/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_15",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_15/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_16",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_16/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_17",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_17/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nomad_structure - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nomad_structure - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nomad_structure - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nomad_structure - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nomad_structure - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nomad_structure - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nomad_structure - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nomad_structure - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nomad_structure - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nomad_structure - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nomad_structure - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nomad_structure - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nomad_structure - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_15_splits/split_name"
      },
      "@id": "instruction_15_splits",
      "name": "instruction_15_splits",
      "description": "Splits for the instruction_15 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_15_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_15_splits/split_name": "train"
        },
        {
          "instruction_15_splits/split_name": "val"
        },
        {
          "instruction_15_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_15",
      "description": "jablonkagroup/nomad_structure - 'instruction_15' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_15/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_15/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_15_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_15/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_15"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_16_splits/split_name"
      },
      "@id": "instruction_16_splits",
      "name": "instruction_16_splits",
      "description": "Splits for the instruction_16 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_16_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_16_splits/split_name": "train"
        },
        {
          "instruction_16_splits/split_name": "val"
        },
        {
          "instruction_16_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_16",
      "description": "jablonkagroup/nomad_structure - 'instruction_16' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_16/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_16/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_16_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_16/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_16"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_17_splits/split_name"
      },
      "@id": "instruction_17_splits",
      "name": "instruction_17_splits",
      "description": "Splits for the instruction_17 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_17_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_17_splits/split_name": "train"
        },
        {
          "instruction_17_splits/split_name": "val"
        },
        {
          "instruction_17_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_17",
      "description": "jablonkagroup/nomad_structure - 'instruction_17' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_17/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_17/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_17_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_17/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_17"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nomad_structure - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nomad_structure - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nomad_structure - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nomad_structure - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nomad_structure - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nomad_structure - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nomad_structure - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nomad_structure - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nomad_structure - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cif",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cif"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spacegroup",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spacegroup"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spacegroup_number",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spacegroup_number"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/crystal_system",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "crystal_system"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/pointgroup",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "pointgroup"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/density",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "density"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/is_longer_than_allowed",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "is_longer_than_allowed"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/cif_masked",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "cif_masked"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nomad_structure",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nA subset from NOMAD dataset, which is a database of DFT computed results of materials.\nThis subset consists of cif structures of around 0.5 million bulk stable materials and their geometric and structural information.\nAll materials in this dataset are modeled using Density Functional Theory using GGA functional.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nomad_structure.",
  "alternateName": [
    "jablonkagroup/nomad_structure"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10M - 100M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nomad_structure"
}

==> croissant_files/nr_ahr_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nr_ahr_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nr_ahr_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nr_ahr_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nr_ahr_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nr_ahr_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nr_ahr_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nr_ahr_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nr_ahr_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nr_ahr_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_NR-AhR",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_NR-AhR"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nr_ahr_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nr_ahr_tox21.",
  "alternateName": [
    "jablonkagroup/nr_ahr_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nr_ahr_tox21"
}

==> croissant_files/nr_ar_lbd_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nr_ar_lbd_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nr_ar_lbd_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_NR-AR-LBD",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_NR-AR-LBD"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nr_ar_lbd_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nr_ar_lbd_tox21.",
  "alternateName": [
    "jablonkagroup/nr_ar_lbd_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nr_ar_lbd_tox21"
}

==> croissant_files/nr_ar_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nr_ar_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nr_ar_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nr_ar_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nr_ar_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nr_ar_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nr_ar_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nr_ar_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nr_ar_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nr_ar_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_NR-AR",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_NR-AR"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nr_ar_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nr_ar_tox21.",
  "alternateName": [
    "jablonkagroup/nr_ar_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nr_ar_tox21"
}

==> croissant_files/nr_aromatase_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nr_aromatase_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nr_aromatase_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_NR-Aromatase",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_NR-Aromatase"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nr_aromatase_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nr_aromatase_tox21.",
  "alternateName": [
    "jablonkagroup/nr_aromatase_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nr_aromatase_tox21"
}

==> croissant_files/nr_er_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nr_er_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nr_er_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nr_er_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nr_er_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nr_er_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nr_er_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nr_er_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nr_er_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nr_er_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_NR-ER",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_NR-ER"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nr_er_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nr_er_tox21.",
  "alternateName": [
    "jablonkagroup/nr_er_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nr_er_tox21"
}

==> croissant_files/nr_ppar_gamma_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/nr_ppar_gamma_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/nr_ppar_gamma_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_NR-PPAR-gamma",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_NR-PPAR-gamma"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "nr_ppar_gamma_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/nr_ppar_gamma_tox21.",
  "alternateName": [
    "jablonkagroup/nr_ppar_gamma_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/nr_ppar_gamma_tox21"
}

==> croissant_files/odd_one_out_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/odd_one_out/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/odd_one_out - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/odd_one_out - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/odd_one_out - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/odd_one_out - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/odd_one_out - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/odd_one_out - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/odd_one_out - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smi_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smi_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smi_2",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smi_2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smi_3",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smi_3"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smi_4",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smi_4"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/odd_one_out_idx",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "odd_one_out_idx"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/odd_one_out_mol",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "odd_one_out_mol"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smallest_to_second_smallest_ratio",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smallest_to_second_smallest_ratio"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/most_diff_0",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "most_diff_0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/most_diff_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "most_diff_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/biggest_sim_0",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "biggest_sim_0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/biggest_sim_1",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "biggest_sim_1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smallest_similarities",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smallest_similarities"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/biggest_similarities",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "biggest_similarities"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/smallest_to_largest_diff",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "smallest_to_largest_diff"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "odd_one_out",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTanimoto distance between Morgan fingerprints of SMILES in the ZINC dataset.\nWe performed filtering to exclude sequences of molecules where there is no strong difference.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\nNo links provided\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Irwin_2020,\n  doi = {10.1021/acs.jcim.0c00675},\n  url = {https://doi.org/10.1021%2Facs.jcim.0c00675},\n  year = 2020,\n  month = {oct},\n  publisher = {American\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/odd_one_out.",
  "alternateName": [
    "jablonkagroup/odd_one_out"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/odd_one_out"
}

==> croissant_files/oqmd_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/oqmd/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/oqmd - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/oqmd - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/oqmd - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/oqmd - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/oqmd - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/oqmd - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/oqmd - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/oqmd - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/oqmd - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/oqmd - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/oqmd - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/oqmd - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/oqmd - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/oqmd - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/oqmd - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/oqmd - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/oqmd - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/oqmd - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/oqmd - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/oqmd - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/spacegroup",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "spacegroup"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/nelements",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "nelements"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/nsites",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "nsites"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/energy_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "energy_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/formation_energy_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "formation_energy_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/band_gap",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "band_gap"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/volume_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "volume_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/magnetization_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "magnetization_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/atomic_volume_per_atom",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "atomic_volume_per_atom"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/volume_deviation",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "volume_deviation"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "oqmd",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nOpen Quantum Materials Database (OQMD) is a database of DFT-computed thermodynamic and structural properties of materials.\nWe used a compilation of a prior version of this database.\n\nCurated by:\nLicense: CC-BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\nraw data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{yamamoto2019crystal,\n title={Crystal graph neural networks for data mining in materials science},\n author={Yamamoto, Takenori}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/oqmd.",
  "alternateName": [
    "jablonkagroup/oqmd"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10M - 100M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/oqmd"
}

==> croissant_files/ord_predictions_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ord_predictions/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ord_predictions - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ord_predictions - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ord_predictions - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ord_predictions - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ord_predictions - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ord_predictions - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educt_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educt_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/product_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "product_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ord_predictions",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe open reaction database is a database of chemical reactions and their conditions\n\nCurated by:\nLicense: CC BY SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Kearnes_2021,\n  doi = {10.1021/jacs.1c09820},\n  url = {https://doi.org/10.1021%2Fjacs.1c09820},\n  year = 2021,\n  month = {nov},\n  publisher = {American Chemical Society ({ACS})},\n  volume = {143},\n  number = {45},\n  pages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ord_predictions.",
  "alternateName": [
    "jablonkagroup/ord_predictions"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10M - 100M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ord_predictions"
}

==> croissant_files/ord_rxn_smiles_procedure_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ord_rxn_smiles_procedure/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ord_rxn_smiles_procedure - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ord_rxn_smiles_procedure - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ord_rxn_smiles_procedure - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ord_rxn_smiles_procedure - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ord_rxn_smiles_procedure - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ord_rxn_smiles_procedure - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/procedure",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "procedure"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ord_rxn_smiles_procedure",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe open reaction database is a database of chemical reactions and their conditions\n\nCurated by:\nLicense: CC BY SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Kearnes_2021,\n  doi = {10.1021/jacs.1c09820},\n  url = {https://doi.org/10.1021%2Fjacs.1c09820},\n  year = 2021,\n  month = {nov},\n  publisher = {American Chemical Society ({ACS})},\n  volume = {143},\n  number = {45},\n  pages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ord_rxn_smiles_procedure.",
  "alternateName": [
    "jablonkagroup/ord_rxn_smiles_procedure"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ord_rxn_smiles_procedure"
}

==> croissant_files/ord_rxn_smiles_yield_pred_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ord_rxn_smiles_yield_pred/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ord_rxn_smiles_yield_pred - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ord_rxn_smiles_yield_pred - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ord_rxn_smiles_yield_pred - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ord_rxn_smiles_yield_pred - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ord_rxn_smiles_yield_pred - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ord_rxn_smiles_yield_pred - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/yield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "yield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ord_rxn_smiles_yield_pred",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe open reaction database is a database of chemical reactions and their conditions\n\nCurated by:\nLicense: CC BY SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Kearnes_2021,\n  doi = {10.1021/jacs.1c09820},\n  url = {https://doi.org/10.1021%2Fjacs.1c09820},\n  year = 2021,\n  month = {nov},\n  publisher = {American Chemical Society ({ACS})},\n  volume = {143},\n  number = {45},\n  pages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ord_rxn_smiles_yield_pred.",
  "alternateName": [
    "jablonkagroup/ord_rxn_smiles_yield_pred"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ord_rxn_smiles_yield_pred"
}

==> croissant_files/ord_steps_yield_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/ord_steps_yield/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/ord_steps_yield - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/ord_steps_yield - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/ord_steps_yield - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/ord_steps_yield - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/ord_steps_yield - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/ord_steps_yield - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/ord_steps_yield - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/ord_steps_yield - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/ord_steps_yield - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/non_yield_steps_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "non_yield_steps_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/yield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "yield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "ord_steps_yield",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe open reaction database is a database of chemical reactions and their conditions\n\nCurated by:\nLicense: CC BY SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Kearnes_2021,\n  doi = {10.1021/jacs.1c09820},\n  url = {https://doi.org/10.1021%2Fjacs.1c09820},\n  year = 2021,\n  month = {nov},\n  publisher = {American Chemical Society ({ACS})},\n  volume = {143},\n  number = {45},\n  pages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/ord_steps_yield.",
  "alternateName": [
    "jablonkagroup/ord_steps_yield"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "< 1K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/ord_steps_yield"
}

==> croissant_files/orexin1_receptor_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/orexin1_receptor_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/orexin1_receptor_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/orexin1_receptor_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/orexin1_receptor_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/orexin1_receptor_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_orexin1",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_orexin1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "orexin1_receptor_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\n\"GPCR Orexin 1 is relevant for behavioral plasticity,\nthe sleep-wake cycle, and gastric acid secretion.Three primary screens,\nAID 485270, AID 463079, AID 434989, were performed. Validation assay\nAID504701, AD492963. Counter screen 493232. More specific assay\nAID504699. AID504701 and AID504699 were combined to identify 234 active\ncompounds excluding an overlap of 155 molecules.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\n\t\n\t\tDataset Sources\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/orexin1_receptor_butkiewicz.",
  "alternateName": [
    "jablonkagroup/orexin1_receptor_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/orexin1_receptor_butkiewicz"
}

==> croissant_files/pampa_ncats_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/pampa_ncats/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/pampa_ncats - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/pampa_ncats - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/pampa_ncats - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/pampa_ncats - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/pampa_ncats - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/pampa_ncats - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/pampa_ncats - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/pampa_ncats - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/pampa_ncats - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/pampa_ncats - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/pampa_ncats - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/pampa_ncats - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/pampa_ncats - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/pampa_ncats - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/pampa_ncats - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/pampa_ncats - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/pampa_ncats - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/pampa_ncats - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/pampa_ncats - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/pampa_ncats - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/pampa_ncats - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/pampa_ncats - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/permeability",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "permeability"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "pampa_ncats",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nPAMPA (parallel artificial membrane permeability assay) is a commonly\nemployed assay to evaluate drug permeability across the cellular membrane.\nPAMPA is a non-cell-based, low-cost and high-throughput alternative to cellular models.\nAlthough PAMPA does not model active and efflux transporters, it still provides permeability values\nthat are useful for absorption prediction because the majority of drugs are absorbed\nby passive diffusion\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/pampa_ncats.",
  "alternateName": [
    "jablonkagroup/pampa_ncats"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/pampa_ncats"
}

==> croissant_files/peptides_hemolytic_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/peptides_hemolytic/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/peptides_hemolytic - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/peptides_hemolytic - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/peptides_hemolytic - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/peptides_hemolytic - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/peptides_hemolytic - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/peptides_hemolytic - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/peptides_hemolytic - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/peptides_hemolytic - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/hemolytic",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "hemolytic"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "peptides_hemolytic",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nHemolysis is referred to the disruption of erythrocyte\nmembranes that decrease the life span of red blood cells and causes\nthe release of Hemoglobin. It is critical to identify non-hemolytic\nantimicrobial peptides as a non-toxic and safe measure against bacterial\ninfections. However, distinguishing between hemolytic and non-hemolytic\npeptides is a challenge, since they primarily exert their activity at the\ncharged surface of the\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/peptides_hemolytic.",
  "alternateName": [
    "jablonkagroup/peptides_hemolytic"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/peptides_hemolytic"
}

==> croissant_files/peptides_nonfouling_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/peptides_nonfouling/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/peptides_nonfouling - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/peptides_nonfouling - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/peptides_nonfouling - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/peptides_nonfouling - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/peptides_nonfouling - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/peptides_nonfouling - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/peptides_nonfouling - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/peptides_nonfouling - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/nonfouling",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "nonfouling"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "peptides_nonfouling",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nNon-fouling is defined as resistance to non-specific interactions.\nA non-fouling peptide (positive example) is defined using the mechanism proposed in\nref white2012decoding. Briefly, ref white2012decoding, showed that the exterior surfaces\nof proteins have a significantly different frequency of amino acids, and this increases\nin aggregation prone environments, like the cytoplasm. Synthesizing self-assembling peptides\nthat follow this\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/peptides_nonfouling.",
  "alternateName": [
    "jablonkagroup/peptides_nonfouling"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/peptides_nonfouling"
}

==> croissant_files/peptides_soluble_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/peptides_soluble/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/peptides_soluble - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/peptides_soluble - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/peptides_soluble - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/peptides_soluble - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/peptides_soluble - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/peptides_soluble - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/peptides_soluble - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/peptides_soluble - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/peptides_soluble - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/peptides_soluble - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/peptides_soluble - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/peptides_soluble - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/peptides_soluble - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/peptides_soluble - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/peptides_soluble - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/peptides_soluble - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/peptides_soluble - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/peptides_soluble - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/peptides_soluble - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/peptides_soluble - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/peptides_soluble - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/peptides_soluble - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/soluble",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "soluble"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "peptides_soluble",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nSolubility was estimated by retrospective analysis of electronic laboratory notebooks.\nThe notebooks were part of a large effort called the Protein Structure Initiative and consider sequences\nlinearly through the following stages: Selected,  Cloned,  Expressed,  Soluble,  Purified, Crystallized,\nHSQC (heteronuclear single quantum coherence), Structure, and deposited in PDB. The peptides were identified\nas soluble or insoluble by\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/peptides_soluble.",
  "alternateName": [
    "jablonkagroup/peptides_soluble"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/peptides_soluble"
}

==> croissant_files/perovskite_db_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/perovskite_db/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/perovskite_db - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/perovskite_db - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/perovskite_db - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/perovskite_db - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/perovskite_db - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/perovskite_db - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/perovskite_db - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/perovskite_db - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/pce",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "pce"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/ff",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "ff"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/jsc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "jsc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/voc",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "voc"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/bandgap",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "bandgap"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/reduced_formulas",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "reduced_formulas"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/descriptive_formulas",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "descriptive_formulas"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/iupac_formulas",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "iupac_formulas"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/device_stack_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "device_stack_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "perovskite_db",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nDatabase of perovskite solar cells with their composition, device stacks, and performance.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Jacobsson_2021,\n  doi = {10.1038/s41560-021-00941-3},\n  url = {https://doi.org/10.1038%2Fs41560-021-00941-3},\n  year = 2021,\n  month = {dec},\n  publisher = {Springer Science and Business Media {LLC}},\n  volume = {7},\n  number =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/perovskite_db.",
  "alternateName": [
    "jablonkagroup/perovskite_db"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/perovskite_db"
}

==> croissant_files/potassium_ion_channel_kir2_1_butkiewicz_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_potassium_ion_channel",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_potassium_ion_channel"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "potassium_ion_channel_kir2_1_butkiewicz",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe Kir2.1 inward-rectifier potassium ion channel is\na target in the treatment of cardiovascular, neurological, renal and\nmetabolic disorders. Primary assay AID 1672. Validation screens AID\n2032 and AID 463252. Counter screens  AID 2105, AID 2345, AID 2236, and\nAID 2329. The final set of 172 active compounds was constructed\nsubtracting the actives in AID 2105, AID 2345, AID 2236, and AID 2329\nfrom the molecules found active in both, AID\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz.",
  "alternateName": [
    "jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/potassium_ion_channel_kir2_1_butkiewicz"
}

==> croissant_files/qm8_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/qm8/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/qm8 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/qm8 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/qm8 - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/qm8 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/qm8 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/qm8 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/qm8 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/qm8 - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/qm8 - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/qm8 - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/qm8 - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/qm8 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E1-CC2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E1-CC2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E2-CC2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E2-CC2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f1-CC2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f1-CC2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f2-CC2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f2-CC2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E1-PBE0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E1-PBE0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E2-PBE0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E2-PBE0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f1-PBE0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f1-PBE0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f2-PBE0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f2-PBE0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E1-PBE0.1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E1-PBE0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E2-PBE0.1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E2-PBE0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f1-PBE0.1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f1-PBE0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f2-PBE0.1",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f2-PBE0.1"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E1-CAM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E1-CAM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/E2-CAM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "E2-CAM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f1-CAM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f1-CAM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/f2-CAM",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "f2-CAM"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MOL2000",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MOL2000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MOL3000",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MOL3000"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/XYZ",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "XYZ"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/is_longer_than_allowed",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "is_longer_than_allowed"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "qm8",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nQM8 is a dataset of quantum mechanical simulations of electronic spectra\nand the energy levels of excited states in small molecules.\nThe dataset involves the application of various techniques,\nsuch as time-dependent density functional theories (TDDFT)\nand second-order approximate coupled-cluster (CC2),\nto a group of molecules, which encompasses those containing as many as eight heavy atoms.\nThese molecules also form a subset of the\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/qm8.",
  "alternateName": [
    "jablonkagroup/qm8"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/qm8"
}

==> croissant_files/qm9_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/qm9/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/qm9 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/qm9 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/qm9 - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_11_splits/split_name"
      },
      "@id": "completion_11_splits",
      "name": "completion_11_splits",
      "description": "Splits for the completion_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_11_splits/split_name": "train"
        },
        {
          "completion_11_splits/split_name": "val"
        },
        {
          "completion_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_11",
      "description": "jablonkagroup/qm9 - 'completion_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_12_splits/split_name"
      },
      "@id": "completion_12_splits",
      "name": "completion_12_splits",
      "description": "Splits for the completion_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_12_splits/split_name": "train"
        },
        {
          "completion_12_splits/split_name": "val"
        },
        {
          "completion_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_12",
      "description": "jablonkagroup/qm9 - 'completion_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/qm9 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/qm9 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/qm9 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/qm9 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/qm9 - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/qm9 - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/qm9 - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/qm9 - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/qm9 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/qm9 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/qm9 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/qm9 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/qm9 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/inchi",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "inchi"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rotational_constant_a",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rotational_constant_a"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rotational_constant_b",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rotational_constant_b"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rotational_constant_c",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rotational_constant_c"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/dipole_moment",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "dipole_moment"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/polarizability",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "polarizability"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/homo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "homo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/lumo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "lumo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/gap",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "gap"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/r2",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "r2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/zero_point_energy",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "zero_point_energy"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/u0",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "u0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/u298",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "u298"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/h298",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "h298"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/g298",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "g298"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/heat_capacity",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "heat_capacity"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "qm9",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nQM9 is a comprehensive dataset that provides geometric, energetic,\nelectronic and thermodynamic properties for a subset of GDB-17\ndatabase, comprising 134 thousand stable organic molecules with up\nto 9 heavy atoms.  All molecules are modeled using density\nfunctional theory (B3LYP/6-31G(2df,p) based DFT).\n\nCurated by:\nLicense: CC0 1.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\nparsed dataset in csv format\n\n\n\t\n\t\t\n\t\tCitation\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/qm9.",
  "alternateName": [
    "jablonkagroup/qm9"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/qm9"
}

==> croissant_files/rdkit_features_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/rdkit_features/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/rdkit_features - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/rdkit_features - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_10_splits/split_name"
      },
      "@id": "completion_10_splits",
      "name": "completion_10_splits",
      "description": "Splits for the completion_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_10_splits/split_name": "train"
        },
        {
          "completion_10_splits/split_name": "val"
        },
        {
          "completion_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_10",
      "description": "jablonkagroup/rdkit_features - 'completion_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/rdkit_features - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/rdkit_features - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/rdkit_features - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/rdkit_features - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/rdkit_features - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/rdkit_features - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_8_splits/split_name"
      },
      "@id": "completion_8_splits",
      "name": "completion_8_splits",
      "description": "Splits for the completion_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_8_splits/split_name": "train"
        },
        {
          "completion_8_splits/split_name": "val"
        },
        {
          "completion_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_8",
      "description": "jablonkagroup/rdkit_features - 'completion_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_9_splits/split_name"
      },
      "@id": "completion_9_splits",
      "name": "completion_9_splits",
      "description": "Splits for the completion_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_9_splits/split_name": "train"
        },
        {
          "completion_9_splits/split_name": "val"
        },
        {
          "completion_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_9",
      "description": "jablonkagroup/rdkit_features - 'completion_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/rdkit_features - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/rdkit_features - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/rdkit_features - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/rdkit_features - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/rdkit_features - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/rdkit_features - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/rdkit_features - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/rdkit_features - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/rdkit_features - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/rdkit_features - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/rdkit_features - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/rdkit_features - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/rdkit_features - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/rdkit_features - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Unnamed__0",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Unnamed: 0"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/formula",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "formula"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumHDonors",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumHDonors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumHAcceptors",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumHAcceptors"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MolLogP",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MolLogP"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumHeteroatoms",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumHeteroatoms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RingCount",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RingCount"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumRotatableBonds",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumRotatableBonds"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumAromaticBonds",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumAromaticBonds"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumAcidGroups",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumAcidGroups"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/NumBasicGroups",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "NumBasicGroups"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/Apol",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "Apol"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "rdkit_features",
  "description": "jablonkagroup/rdkit_features dataset hosted on Hugging Face and contributed by the HF Datasets community",
  "alternateName": [
    "jablonkagroup/rdkit_features"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100M - 1B",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/rdkit_features"
}

==> croissant_files/rhea_db_masked_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/rhea_db_masked/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/rhea_db_masked - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/rhea_db_masked - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/rhea_db_masked - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/rhea_db_masked - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/rhea_db_masked - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/rhea_db_masked - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educts",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educts"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/products",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "products"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/canonical_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "canonical_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/masked_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "masked_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/missing_component",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "missing_component"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "rhea_db_masked",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe open reaction database is a database of chemical reactions and their conditions\n\nCurated by:\nLicense: CC BY SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Bansal_2021,\n  doi = {10.1093/nar/gkab1016},\n  url = {https://doi.org/10.1093%2Fnar%2Fgkab1016},\n  year = 2021,\n  month = {nov},\n  publisher = {Oxford University Press ({OUP})},\n  volume = {50},\n  number = {D1},\n  pages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/rhea_db_masked.",
  "alternateName": [
    "jablonkagroup/rhea_db_masked"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/rhea_db_masked"
}

==> croissant_files/rhea_db_predictions_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/rhea_db_predictions/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/rhea_db_predictions - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/rhea_db_predictions - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/rhea_db_predictions - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/rhea_db_predictions - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/rhea_db_predictions - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/rhea_db_predictions - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educt_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educt_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/product_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "product_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "rhea_db_predictions",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe open reaction database is a database of chemical reactions and their conditions\n\nCurated by:\nLicense: CC BY SA 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Bansal_2021,\n  doi = {10.1093/nar/gkab1016},\n  url = {https://doi.org/10.1093%2Fnar%2Fgkab1016},\n  year = 2021,\n  month = {nov},\n  publisher = {Oxford University Press ({OUP})},\n  volume = {50},\n  number = {D1},\n  pages =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/rhea_db_predictions.",
  "alternateName": [
    "jablonkagroup/rhea_db_predictions"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/rhea_db_predictions"
}

==> croissant_files/sarscov2_3clpro_diamond_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sarscov2_3clpro_diamond/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sarscov2_3clpro_diamond - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_SARSCoV2_3CLPro",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_SARSCoV2_3CLPro"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sarscov2_3clpro_diamond",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nA large XChem crystallographic fragment screen against SARS-CoV-2\nmain protease at high resolution. From MIT AiCures.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\ndata source\ncorresponding publication\ncorresponding publication\n\n\n\t\n\t\t\n\t\n\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Resnick_2019,\ndoi = {10.1021/jacs.9b02822},\nurl = {https://doi.org/10.1021%2Fjacs.9b02822},\nyear = {2019},\nmonth = may,\npublisher = {American\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sarscov2_3clpro_diamond.",
  "alternateName": [
    "jablonkagroup/sarscov2_3clpro_diamond"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sarscov2_3clpro_diamond"
}

==> croissant_files/sarscov2_vitro_touret_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sarscov2_vitro_touret/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sarscov2_vitro_touret - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/activity_SARSCoV2",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "activity_SARSCoV2"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sarscov2_vitro_touret",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nAn in-vitro screen of the Prestwick chemical library composed of 1,480\napproved drugs in an infected cell-based assay.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\nData source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Touret2020,\ndoi = {10.1038/s41598-020-70143-6},\nurl = {https://doi.org/10.1038/s41598-020-70143-6},\nyear = {2020},\nmonth = aug,\npublisher = {Springer Science and Business Media LLC}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sarscov2_vitro_touret.",
  "alternateName": [
    "jablonkagroup/sarscov2_vitro_touret"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sarscov2_vitro_touret"
}

==> croissant_files/sr_are_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sr_are_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-template_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "template_9/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sr_are_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sr_are_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sr_are_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sr_are_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sr_are_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/sr_are_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sr_are_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sr_are_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_SR-ARE",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_SR-ARE"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_0_splits/split_name"
      },
      "@id": "template_0_splits",
      "name": "template_0_splits",
      "description": "Splits for the template_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_0_splits/split_name": "train"
        },
        {
          "template_0_splits/split_name": "val"
        },
        {
          "template_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_0",
      "description": "jablonkagroup/sr_are_tox21 - 'template_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_0/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_0"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_1_splits/split_name"
      },
      "@id": "template_1_splits",
      "name": "template_1_splits",
      "description": "Splits for the template_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_1_splits/split_name": "train"
        },
        {
          "template_1_splits/split_name": "val"
        },
        {
          "template_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_1",
      "description": "jablonkagroup/sr_are_tox21 - 'template_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_1/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_1"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_10_splits/split_name"
      },
      "@id": "template_10_splits",
      "name": "template_10_splits",
      "description": "Splits for the template_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_10_splits/split_name": "train"
        },
        {
          "template_10_splits/split_name": "val"
        },
        {
          "template_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_10",
      "description": "jablonkagroup/sr_are_tox21 - 'template_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_10/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_10"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_11_splits/split_name"
      },
      "@id": "template_11_splits",
      "name": "template_11_splits",
      "description": "Splits for the template_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_11_splits/split_name": "train"
        },
        {
          "template_11_splits/split_name": "val"
        },
        {
          "template_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_11",
      "description": "jablonkagroup/sr_are_tox21 - 'template_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_11/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_11"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_12_splits/split_name"
      },
      "@id": "template_12_splits",
      "name": "template_12_splits",
      "description": "Splits for the template_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_12_splits/split_name": "train"
        },
        {
          "template_12_splits/split_name": "val"
        },
        {
          "template_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_12",
      "description": "jablonkagroup/sr_are_tox21 - 'template_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_12/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_12"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_13_splits/split_name"
      },
      "@id": "template_13_splits",
      "name": "template_13_splits",
      "description": "Splits for the template_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_13_splits/split_name": "train"
        },
        {
          "template_13_splits/split_name": "val"
        },
        {
          "template_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_13",
      "description": "jablonkagroup/sr_are_tox21 - 'template_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_13/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_13"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_14_splits/split_name"
      },
      "@id": "template_14_splits",
      "name": "template_14_splits",
      "description": "Splits for the template_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_14_splits/split_name": "train"
        },
        {
          "template_14_splits/split_name": "val"
        },
        {
          "template_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_14",
      "description": "jablonkagroup/sr_are_tox21 - 'template_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_14/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_14"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_2_splits/split_name"
      },
      "@id": "template_2_splits",
      "name": "template_2_splits",
      "description": "Splits for the template_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_2_splits/split_name": "train"
        },
        {
          "template_2_splits/split_name": "val"
        },
        {
          "template_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_2",
      "description": "jablonkagroup/sr_are_tox21 - 'template_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_2/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_2"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_3_splits/split_name"
      },
      "@id": "template_3_splits",
      "name": "template_3_splits",
      "description": "Splits for the template_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_3_splits/split_name": "train"
        },
        {
          "template_3_splits/split_name": "val"
        },
        {
          "template_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_3",
      "description": "jablonkagroup/sr_are_tox21 - 'template_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_3/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_3"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_4_splits/split_name"
      },
      "@id": "template_4_splits",
      "name": "template_4_splits",
      "description": "Splits for the template_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_4_splits/split_name": "train"
        },
        {
          "template_4_splits/split_name": "val"
        },
        {
          "template_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_4",
      "description": "jablonkagroup/sr_are_tox21 - 'template_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_4/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_4"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_5_splits/split_name"
      },
      "@id": "template_5_splits",
      "name": "template_5_splits",
      "description": "Splits for the template_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_5_splits/split_name": "train"
        },
        {
          "template_5_splits/split_name": "val"
        },
        {
          "template_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_5",
      "description": "jablonkagroup/sr_are_tox21 - 'template_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_5/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_5"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_6_splits/split_name"
      },
      "@id": "template_6_splits",
      "name": "template_6_splits",
      "description": "Splits for the template_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_6_splits/split_name": "train"
        },
        {
          "template_6_splits/split_name": "val"
        },
        {
          "template_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_6",
      "description": "jablonkagroup/sr_are_tox21 - 'template_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_6/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_6"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_7_splits/split_name"
      },
      "@id": "template_7_splits",
      "name": "template_7_splits",
      "description": "Splits for the template_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_7_splits/split_name": "train"
        },
        {
          "template_7_splits/split_name": "val"
        },
        {
          "template_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_7",
      "description": "jablonkagroup/sr_are_tox21 - 'template_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_7/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_7"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_8_splits/split_name"
      },
      "@id": "template_8_splits",
      "name": "template_8_splits",
      "description": "Splits for the template_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_8_splits/split_name": "train"
        },
        {
          "template_8_splits/split_name": "val"
        },
        {
          "template_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_8",
      "description": "jablonkagroup/sr_are_tox21 - 'template_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_8/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_8"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "template_9_splits/split_name"
      },
      "@id": "template_9_splits",
      "name": "template_9_splits",
      "description": "Splits for the template_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "template_9_splits/split_name": "train"
        },
        {
          "template_9_splits/split_name": "val"
        },
        {
          "template_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "template_9",
      "description": "jablonkagroup/sr_are_tox21 - 'template_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "template_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "template_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "template_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "template_9/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-template_9"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sr_are_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sr_are_tox21.",
  "alternateName": [
    "jablonkagroup/sr_are_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sr_are_tox21"
}

==> croissant_files/sr_atad5_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sr_atad5_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sr_atad5_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sr_atad5_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sr_atad5_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sr_atad5_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sr_atad5_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/sr_atad5_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sr_atad5_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sr_atad5_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_SR-ATAD5",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_SR-ATAD5"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sr_atad5_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sr_atad5_tox21.",
  "alternateName": [
    "jablonkagroup/sr_atad5_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sr_atad5_tox21"
}

==> croissant_files/sr_hse_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sr_hse_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_13",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_13/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_14",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_14/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sr_hse_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sr_hse_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sr_hse_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sr_hse_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sr_hse_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/sr_hse_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_13_splits/split_name"
      },
      "@id": "instruction_13_splits",
      "name": "instruction_13_splits",
      "description": "Splits for the instruction_13 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_13_splits/split_name": "train"
        },
        {
          "instruction_13_splits/split_name": "val"
        },
        {
          "instruction_13_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_13",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_13' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_13/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_13/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_13_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_13/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_13"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_14_splits/split_name"
      },
      "@id": "instruction_14_splits",
      "name": "instruction_14_splits",
      "description": "Splits for the instruction_14 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_14_splits/split_name": "train"
        },
        {
          "instruction_14_splits/split_name": "val"
        },
        {
          "instruction_14_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_14",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_14' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_14/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_14/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_14_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_14/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_14"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sr_hse_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sr_hse_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_SR-HSE",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_SR-HSE"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sr_hse_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sr_hse_tox21.",
  "alternateName": [
    "jablonkagroup/sr_hse_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sr_hse_tox21"
}

==> croissant_files/sr_mmp_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sr_mmp_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sr_mmp_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sr_mmp_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sr_mmp_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sr_mmp_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sr_mmp_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/sr_mmp_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sr_mmp_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sr_mmp_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_SR-MMP",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_SR-MMP"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sr_mmp_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sr_mmp_tox21.",
  "alternateName": [
    "jablonkagroup/sr_mmp_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sr_mmp_tox21"
}

==> croissant_files/sr_p53_tox21_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/sr_p53_tox21/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_12",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_12/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/sr_p53_tox21 - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/sr_p53_tox21 - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/sr_p53_tox21 - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/sr_p53_tox21 - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/sr_p53_tox21 - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/sr_p53_tox21 - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_12_splits/split_name"
      },
      "@id": "instruction_12_splits",
      "name": "instruction_12_splits",
      "description": "Splits for the instruction_12 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_12_splits/split_name": "train"
        },
        {
          "instruction_12_splits/split_name": "val"
        },
        {
          "instruction_12_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_12",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_12' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_12/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_12/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_12_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_12/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_12"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/sr_p53_tox21 - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/sr_p53_tox21 - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_id",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_id"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/toxicity_SR-p53",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "toxicity_SR-p53"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "sr_p53_tox21",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nTox21 is a data challenge which contains qualitative toxicity measurements\nfor 7,831 compounds on 12 different targets, such as nuclear receptors and stress\nresponse pathways.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\nassay name\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Huang2017,\ndoi = {10.3389/fenvs.2017.00003},\nurl = {https://doi.org/10.3389/fenvs.2017.00003},\nyear = {2017}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/sr_p53_tox21.",
  "alternateName": [
    "jablonkagroup/sr_p53_tox21"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/sr_p53_tox21"
}

==> croissant_files/uniprot_binding_single_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uniprot_binding_single/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/uniprot_binding_single - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uniprot_binding_single - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uniprot_binding_single - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uniprot_binding_single - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/uniprot_binding_single - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/uniprot_binding_single - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/uniprot_binding_single - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uniprot_binding_single - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/start_binding_site",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "start_binding_site"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/end_binding_site",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "end_binding_site"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uniprot_binding_single",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nBinding sites of a molecule in protein sequences.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gkac1052,\nauthor = {The UniProt Consortium},\ntitle = {UniProt - the Universal Protein Knowledgebase in 2023},\njournal = {Nucleic Acids Research},\nvolume = {51},\nnumber = {D1},\npages = {D523-D531},\nyear = {2022},\nmonth = {11},\nissn = {0305-1048},\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uniprot_binding_single.",
  "alternateName": [
    "jablonkagroup/uniprot_binding_single"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uniprot_binding_single"
}

==> croissant_files/uniprot_binding_sites_multiple_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uniprot_binding_sites_multiple/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uniprot_binding_sites_multiple - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/start_binding_site",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "start_binding_site"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/end_binding_site",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "end_binding_site"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uniprot_binding_sites_multiple",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nBinding sites of a molecule in protein sequences.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gkac1052,\nauthor = {The UniProt Consortium},\ntitle = {UniProt - the Universal Protein Knowledgebase in 2023},\njournal = {Nucleic Acids Research},\nvolume = {51},\nnumber = {D1},\npages = {D523-D531},\nyear = {2022},\nmonth = {11},\nissn = {0305-1048},\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uniprot_binding_sites_multiple.",
  "alternateName": [
    "jablonkagroup/uniprot_binding_sites_multiple"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uniprot_binding_sites_multiple"
}

==> croissant_files/uniprot_organisms_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uniprot_organisms/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/uniprot_organisms - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uniprot_organisms - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uniprot_organisms - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uniprot_organisms - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/uniprot_organisms - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/uniprot_organisms - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uniprot_organisms - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/other",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "other"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/organisms",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "organisms"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uniprot_organisms",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nOrganisms in which a amino-acid sequence can be found.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gkac1052,\nauthor = {The UniProt Consortium},\ntitle = {UniProt - the Universal Protein Knowledgebase in 2023},\njournal = {Nucleic Acids Research},\nvolume = {51},\nnumber = {D1},\npages = {D523-D531},\nyear = {2022},\nmonth = {11},\nissn = {0305-1048},\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uniprot_organisms.",
  "alternateName": [
    "jablonkagroup/uniprot_organisms"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Text",
    "Datasets",
    "Dask",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uniprot_organisms"
}

==> croissant_files/uniprot_reactions_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uniprot_reactions/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/uniprot_reactions - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uniprot_reactions - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uniprot_reactions - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uniprot_reactions - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/uniprot_reactions - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/uniprot_reactions - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uniprot_reactions - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/other",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "other"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/reactions",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "reactions"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uniprot_reactions",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nProtein sequences and the reactions these can catalyze.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gkac1052,\nauthor = {The UniProt Consortium},\ntitle = {UniProt - the Universal Protein Knowledgebase in 2023},\njournal = {Nucleic Acids Research},\nvolume = {51},\nnumber = {D1},\npages = {D523-D531},\nyear = {2022},\nmonth = {11},\nissn = {0305-1048},\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uniprot_reactions.",
  "alternateName": [
    "jablonkagroup/uniprot_reactions"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uniprot_reactions"
}

==> croissant_files/uniprot_sentences_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uniprot_sentences/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uniprot_sentences - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uniprot_sentences - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uniprot_sentences - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/uniprot_sentences - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/uniprot_sentences - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/uniprot_sentences - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uniprot_sentences - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sequence",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sequence"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/sentences",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "sentences"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uniprot_sentences",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nDescriptions of the function of a protein.\n\nCurated by:\nLicense: MIT\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{10.1093/nar/gkac1052,\nauthor = {The UniProt Consortium},\ntitle = {UniProt - the Universal Protein Knowledgebase in 2023},\njournal = {Nucleic Acids Research},\nvolume = {51},\nnumber = {D1},\npages = {D523-D531},\nyear = {2022},\nmonth = {11},\nissn = {0305-1048},\ndoi = {10.1093/nar/gkac1052}\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uniprot_sentences.",
  "alternateName": [
    "jablonkagroup/uniprot_sentences"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uniprot_sentences"
}

==> croissant_files/uspto_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uspto/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/uspto - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/uspto - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/uspto - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/uspto - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uspto - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uspto - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uspto - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/uspto - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/uspto - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uspto - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educts",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educts"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/products",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "products"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/canonical_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "canonical_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/masked_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "masked_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/missing_component",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "missing_component"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/TextMinedYield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "TextMinedYield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CalculatedYield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CalculatedYield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/WithinTolerance",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "WithinTolerance"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MeanYield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MeanYield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educt_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educt_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/product_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "product_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uspto",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe USPTO dataset is a collection of reaction mined from US patents.\n\nCurated by:\nLicense: CC0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Lowe2017,\nauthor = \"Daniel Lowe\",\ntitle = \"{Chemical reactions from US patents (1976-Sep2016)}\",\nyear = \"2017\",\nmonth = \"6\",\nurl = \"https://figshare.com/articles/dataset/Chemical_reactions_from_US_patents_1976-Sep2016_/5104873\",\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uspto.",
  "alternateName": [
    "jablonkagroup/uspto"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "1M - 10M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uspto"
}

==> croissant_files/uspto_yield_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/uspto_yield/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/uspto_yield - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/uspto_yield - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/uspto_yield - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/uspto_yield - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/uspto_yield - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/uspto_yield - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educts",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educts"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/products",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "products"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/canonical_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "canonical_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/masked_rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "masked_rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/missing_component",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "missing_component"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/rxn_smiles",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "rxn_smiles"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/TextMinedYield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "TextMinedYield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/CalculatedYield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "CalculatedYield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/WithinTolerance",
          "dataType": "sc:Boolean",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "WithinTolerance"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/MeanYield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "MeanYield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/yield",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "yield"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/educt_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "educt_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/product_string",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "product_string"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/RXNSMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "RXNSMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "uspto_yield",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe USPTO dataset is a collection of reaction mined from US patents.\n\nCurated by:\nLicense: CC0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\noriginal data source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\n@article{Lowe2017,\nauthor = \"Daniel Lowe\",\ntitle = \"{Chemical reactions from US patents (1976-Sep2016)}\",\nyear = \"2017\",\nmonth = \"6\",\nurl = \"https://figshare.com/articles/dataset/Chemical_reactions_from_US_patents_1976-Sep2016_/5104873\",\ndoi =\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/uspto_yield.",
  "alternateName": [
    "jablonkagroup/uspto_yield"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "100K - 1M",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/uspto_yield"
}

==> croissant_files/volume_of_distribution_at_steady_state_lombardo_et_al_croissant.json <==
{
  "@context": {
    "@language": "en",
    "@vocab": "https://schema.org/",
    "arrayShape": "cr:arrayShape",
    "citeAs": "cr:citeAs",
    "column": "cr:column",
    "conformsTo": "dct:conformsTo",
    "cr": "http://mlcommons.org/croissant/",
    "data": {
      "@id": "cr:data",
      "@type": "@json"
    },
    "dataBiases": "cr:dataBiases",
    "dataCollection": "cr:dataCollection",
    "dataType": {
      "@id": "cr:dataType",
      "@type": "@vocab"
    },
    "dct": "http://purl.org/dc/terms/",
    "extract": "cr:extract",
    "field": "cr:field",
    "fileProperty": "cr:fileProperty",
    "fileObject": "cr:fileObject",
    "fileSet": "cr:fileSet",
    "format": "cr:format",
    "includes": "cr:includes",
    "isArray": "cr:isArray",
    "isLiveDataset": "cr:isLiveDataset",
    "jsonPath": "cr:jsonPath",
    "key": "cr:key",
    "md5": "cr:md5",
    "parentField": "cr:parentField",
    "path": "cr:path",
    "personalSensitiveInformation": "cr:personalSensitiveInformation",
    "recordSet": "cr:recordSet",
    "references": "cr:references",
    "regex": "cr:regex",
    "repeated": "cr:repeated",
    "replace": "cr:replace",
    "sc": "https://schema.org/",
    "separator": "cr:separator",
    "source": "cr:source",
    "subField": "cr:subField",
    "transform": "cr:transform"
  },
  "@type": "sc:Dataset",
  "distribution": [
    {
      "@type": "cr:FileObject",
      "@id": "repo",
      "name": "repo",
      "description": "The Hugging Face git repository.",
      "contentUrl": "https://huggingface.co/datasets/jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al/tree/refs%2Fconvert%2Fparquet",
      "encodingFormat": "git+https",
      "sha256": "https://github.com/mlcommons/croissant/issues/80"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-completion_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "completion_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_0",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_0/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_1",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_1/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_10",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_10/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_11",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_11/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_2",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_2/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_3",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_3/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_4",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_4/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_5",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_5/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_6",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_6/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_7",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_7/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_8",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_8/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-instruction_9",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "instruction_9/*/*.parquet"
    },
    {
      "@type": "cr:FileSet",
      "@id": "parquet-files-for-config-raw_data",
      "containedIn": {
        "@id": "repo"
      },
      "encodingFormat": "application/x-parquet",
      "includes": "raw_data/*/*.parquet"
    }
  ],
  "recordSet": [
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_0_splits/split_name"
      },
      "@id": "completion_0_splits",
      "name": "completion_0_splits",
      "description": "Splits for the completion_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_0_splits/split_name": "train"
        },
        {
          "completion_0_splits/split_name": "val"
        },
        {
          "completion_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_0",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_1_splits/split_name"
      },
      "@id": "completion_1_splits",
      "name": "completion_1_splits",
      "description": "Splits for the completion_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_1_splits/split_name": "train"
        },
        {
          "completion_1_splits/split_name": "val"
        },
        {
          "completion_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_1",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_2_splits/split_name"
      },
      "@id": "completion_2_splits",
      "name": "completion_2_splits",
      "description": "Splits for the completion_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_2_splits/split_name": "train"
        },
        {
          "completion_2_splits/split_name": "val"
        },
        {
          "completion_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_2",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_3_splits/split_name"
      },
      "@id": "completion_3_splits",
      "name": "completion_3_splits",
      "description": "Splits for the completion_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_3_splits/split_name": "train"
        },
        {
          "completion_3_splits/split_name": "val"
        },
        {
          "completion_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_3",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_4_splits/split_name"
      },
      "@id": "completion_4_splits",
      "name": "completion_4_splits",
      "description": "Splits for the completion_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_4_splits/split_name": "train"
        },
        {
          "completion_4_splits/split_name": "val"
        },
        {
          "completion_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_4",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_5_splits/split_name"
      },
      "@id": "completion_5_splits",
      "name": "completion_5_splits",
      "description": "Splits for the completion_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_5_splits/split_name": "train"
        },
        {
          "completion_5_splits/split_name": "val"
        },
        {
          "completion_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_5",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_6_splits/split_name"
      },
      "@id": "completion_6_splits",
      "name": "completion_6_splits",
      "description": "Splits for the completion_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_6_splits/split_name": "train"
        },
        {
          "completion_6_splits/split_name": "val"
        },
        {
          "completion_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_6",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "completion_7_splits/split_name"
      },
      "@id": "completion_7_splits",
      "name": "completion_7_splits",
      "description": "Splits for the completion_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "completion_7_splits/split_name": "train"
        },
        {
          "completion_7_splits/split_name": "val"
        },
        {
          "completion_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "completion_7",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'completion_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "completion_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "completion_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "completion_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "completion_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-completion_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_0_splits/split_name"
      },
      "@id": "instruction_0_splits",
      "name": "instruction_0_splits",
      "description": "Splits for the instruction_0 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_0_splits/split_name": "train"
        },
        {
          "instruction_0_splits/split_name": "val"
        },
        {
          "instruction_0_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_0",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_0' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_0/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_0/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_0_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_0/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_0"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_1_splits/split_name"
      },
      "@id": "instruction_1_splits",
      "name": "instruction_1_splits",
      "description": "Splits for the instruction_1 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_1_splits/split_name": "train"
        },
        {
          "instruction_1_splits/split_name": "val"
        },
        {
          "instruction_1_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_1",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_1' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_1/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_1/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_1_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_1/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_1"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_10_splits/split_name"
      },
      "@id": "instruction_10_splits",
      "name": "instruction_10_splits",
      "description": "Splits for the instruction_10 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_10_splits/split_name": "train"
        },
        {
          "instruction_10_splits/split_name": "val"
        },
        {
          "instruction_10_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_10",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_10' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_10/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_10/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_10_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_10/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_10"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_11_splits/split_name"
      },
      "@id": "instruction_11_splits",
      "name": "instruction_11_splits",
      "description": "Splits for the instruction_11 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_11_splits/split_name": "train"
        },
        {
          "instruction_11_splits/split_name": "val"
        },
        {
          "instruction_11_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_11",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_11' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_11/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_11/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_11_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_11/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_11"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_2_splits/split_name"
      },
      "@id": "instruction_2_splits",
      "name": "instruction_2_splits",
      "description": "Splits for the instruction_2 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_2_splits/split_name": "train"
        },
        {
          "instruction_2_splits/split_name": "val"
        },
        {
          "instruction_2_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_2",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_2' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_2/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_2/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_2_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_2/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_2"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_3_splits/split_name"
      },
      "@id": "instruction_3_splits",
      "name": "instruction_3_splits",
      "description": "Splits for the instruction_3 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_3_splits/split_name": "train"
        },
        {
          "instruction_3_splits/split_name": "val"
        },
        {
          "instruction_3_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_3",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_3' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_3/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_3/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_3_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_3/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_3"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_4_splits/split_name"
      },
      "@id": "instruction_4_splits",
      "name": "instruction_4_splits",
      "description": "Splits for the instruction_4 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_4_splits/split_name": "train"
        },
        {
          "instruction_4_splits/split_name": "val"
        },
        {
          "instruction_4_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_4",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_4' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_4/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_4/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_4_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_4/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_4"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_5_splits/split_name"
      },
      "@id": "instruction_5_splits",
      "name": "instruction_5_splits",
      "description": "Splits for the instruction_5 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_5_splits/split_name": "train"
        },
        {
          "instruction_5_splits/split_name": "val"
        },
        {
          "instruction_5_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_5",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_5' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_5/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_5/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_5_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_5/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_5"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_6_splits/split_name"
      },
      "@id": "instruction_6_splits",
      "name": "instruction_6_splits",
      "description": "Splits for the instruction_6 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_6_splits/split_name": "train"
        },
        {
          "instruction_6_splits/split_name": "val"
        },
        {
          "instruction_6_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_6",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_6' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_6/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_6/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_6_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_6/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_6"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_7_splits/split_name"
      },
      "@id": "instruction_7_splits",
      "name": "instruction_7_splits",
      "description": "Splits for the instruction_7 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_7_splits/split_name": "train"
        },
        {
          "instruction_7_splits/split_name": "val"
        },
        {
          "instruction_7_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_7",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_7' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_7/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_7/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_7_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_7/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_7"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_8_splits/split_name"
      },
      "@id": "instruction_8_splits",
      "name": "instruction_8_splits",
      "description": "Splits for the instruction_8 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_8_splits/split_name": "train"
        },
        {
          "instruction_8_splits/split_name": "val"
        },
        {
          "instruction_8_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_8",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_8' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_8/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_8/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_8_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_8/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_8"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "instruction_9_splits/split_name"
      },
      "@id": "instruction_9_splits",
      "name": "instruction_9_splits",
      "description": "Splits for the instruction_9 config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "instruction_9_splits/split_name": "train"
        },
        {
          "instruction_9_splits/split_name": "val"
        },
        {
          "instruction_9_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "instruction_9",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'instruction_9' subset\n\nAdditional information:\n- 3 splits: train, val, test\n- 1 skipped column: answer_choices",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "instruction_9/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "instruction_9/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "instruction_9_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/text",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "text"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/input",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "input"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/output",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "output"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "instruction_9/correct_output_index",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-instruction_9"
            },
            "extract": {
              "column": "correct_output_index"
            }
          }
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "dataType": "cr:Split",
      "key": {
        "@id": "raw_data_splits/split_name"
      },
      "@id": "raw_data_splits",
      "name": "raw_data_splits",
      "description": "Splits for the raw_data config.",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data_splits/split_name",
          "dataType": "sc:Text"
        }
      ],
      "data": [
        {
          "raw_data_splits/split_name": "train"
        },
        {
          "raw_data_splits/split_name": "val"
        },
        {
          "raw_data_splits/split_name": "test"
        }
      ]
    },
    {
      "@type": "cr:RecordSet",
      "@id": "raw_data",
      "description": "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al - 'raw_data' subset\n\nAdditional information:\n- 3 splits: train, val, test",
      "field": [
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "fileProperty": "fullpath"
            },
            "transform": {
              "regex": "raw_data/(?:partial-)?(train|val|test)/.+parquet$"
            }
          },
          "references": {
            "field": {
              "@id": "raw_data_splits/split_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/compound_name",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "compound_name"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/SMILES",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "SMILES"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/VDss_Lombardo",
          "dataType": "cr:Float64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "VDss_Lombardo"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/split",
          "dataType": "sc:Text",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "split"
            }
          }
        },
        {
          "@type": "cr:Field",
          "@id": "raw_data/__index_level_0__",
          "dataType": "cr:Int64",
          "source": {
            "fileSet": {
              "@id": "parquet-files-for-config-raw_data"
            },
            "extract": {
              "column": "__index_level_0__"
            }
          }
        }
      ]
    }
  ],
  "conformsTo": "http://mlcommons.org/croissant/1.1",
  "name": "volume_of_distribution_at_steady_state_lombardo_et_al",
  "description": "\n\t\n\t\t\n\t\tDataset Details\n\t\n\n\n\t\n\t\t\n\t\tDataset Description\n\t\n\nThe volume of distribution at steady state (VDss) measures the degree\nof a drug's concentration in the body tissue compared to concentration in the blood.\nHigher VD indicates a higher distribution in the tissue and usually indicates\nthe drug with high lipid solubility, low plasma protein binding rate.\n\nCurated by:\nLicense: CC BY 4.0\n\n\n\t\n\t\t\n\t\tDataset Sources\n\t\n\n\ncorresponding publication\ndata source\n\n\n\t\n\t\t\n\t\tCitation\n\t\n\n\n\nBibTeX:\u2026 See the full description on the dataset page: https://huggingface.co/datasets/jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al.",
  "alternateName": [
    "jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al"
  ],
  "creator": {
    "@type": "Organization",
    "name": "Lab of Kevin Jablonka at Uni Jena",
    "url": "https://huggingface.co/jablonkagroup"
  },
  "keywords": [
    "10K - 100K",
    "parquet",
    "Tabular",
    "Text",
    "Datasets",
    "pandas",
    "Croissant",
    "Polars",
    "\ud83c\uddfa\ud83c\uddf8 Region: US"
  ],
  "url": "https://huggingface.co/datasets/jablonkagroup/volume_of_distribution_at_steady_state_lombardo_et_al"
}
